Small-Object Detection in Remote Sensing Images with End-to-End Edge-Enhanced GAN and Object Detector Network

The detection performance of small objects in remote sensing images is not satisfactory compared to large objects, especially in low-resolution and noisy images. A generative adversarial network (GAN)-based model called enhanced super-resolution GAN (ESRGAN) shows remarkable image enhancement performance, but reconstructed images miss high-frequency edge information. Therefore, object detection performance degrades for small objects on recovered noisy and low-resolution remote sensing images. Inspired by the success of edge enhanced GAN (EEGAN) and ESRGAN, we apply a new edge-enhanced super-resolution GAN (EESRGAN) to improve the image quality of remote sensing images and use different detector networks in an end-to-end manner where detector loss is backpropagated into the EESRGAN to improve the detection performance. We propose an architecture with three components: ESRGAN, Edge Enhancement Network (EEN), and Detection network. We use residual-in-residual dense blocks (RRDB) for both the ESRGAN and EEN, and for the detector network, we use the faster region-based convolutional network (FRCNN) (two-stage detector) and single-shot multi-box detector (SSD) (one stage detector). Extensive experiments on a public (car overhead with context) and a self-assembled (oil and gas storage tank) satellite dataset show superior performance of our method compared to the standalone state-of-the-art object detectors.

==> Definitions/data/precision_recall_LR_LR_cowc.csv <==
precision,recall
1.0,0.0015625
1.0,0.003125
1.0,0.0046875
1.0,0.00625
1.0,0.0078125
1.0,0.009375
1.0,0.0109375
1.0,0.0125
1.0,0.0140625
1.0,0.015625
1.0,0.0171875
1.0,0.01875
1.0,0.0203125
1.0,0.021875
1.0,0.0234375
1.0,0.025
1.0,0.0265625
1.0,0.028125
1.0,0.0296875
1.0,0.03125
1.0,0.0328125
1.0,0.034375
1.0,0.0359375
1.0,0.0375
1.0,0.0390625
1.0,0.040625
1.0,0.0421875
1.0,0.04375
1.0,0.0453125
1.0,0.046875
1.0,0.0484375
1.0,0.05
1.0,0.0515625
1.0,0.053125
1.0,0.0546875
1.0,0.05625
1.0,0.0578125
1.0,0.059375
1.0,0.0609375
1.0,0.0625
1.0,0.0640625
0.9761904761904762,0.0640625
0.9767441860465116,0.065625
0.9772727272727273,0.0671875
0.9777777777777777,0.06875
0.9782608695652174,0.0703125
0.9787234042553191,0.071875
0.9791666666666666,0.0734375
0.9795918367346939,0.075
0.98,0.0765625
0.9803921568627451,0.078125
0.9807692307692307,0.0796875
0.9811320754716981,0.08125
0.9814814814814815,0.0828125
0.9818181818181818,0.084375
0.9821428571428571,0.0859375
0.9824561403508771,0.0875
0.9827586206896551,0.0890625
0.9830508474576272,0.090625
0.9833333333333333,0.0921875
0.9836065573770492,0.09375
0.9838709677419355,0.0953125
0.9841269841269841,0.096875
0.984375,0.0984375
0.9846153846153847,0.1
0.9848484848484849,0.1015625
0.9850746268656716,0.103125
0.9852941176470589,0.1046875
0.9855072463768116,0.10625
0.9857142857142858,0.1078125
0.9859154929577465,0.109375
0.9861111111111112,0.1109375
0.9863013698630136,0.1125
0.9864864864864865,0.1140625
0.9866666666666667,0.115625
0.9868421052631579,0.1171875
0.987012987012987,0.11875
0.9871794871794872,0.1203125
0.9873417721518988,0.121875
0.9875,0.1234375
0.9876543209876543,0.125
0.9878048780487805,0.1265625
0.9879518072289156,0.128125
0.9880952380952381,0.1296875
0.9882352941176471,0.13125
0.9883720930232558,0.1328125
0.9885057471264368,0.134375
0.9886363636363636,0.1359375
0.9887640449438202,0.1375
0.9888888888888889,0.1390625
0.989010989010989,0.140625
0.9891304347826086,0.1421875
0.989247311827957,0.14375
0.9893617021276596,0.1453125
0.9894736842105263,0.146875
0.9895833333333334,0.1484375
0.9896907216494846,0.15
0.9897959183673469,0.1515625
0.98989898989899,0.153125
0.99,0.1546875
0.9900990099009901,0.15625
0.9901960784313726,0.1578125
0.9902912621359223,0.159375
0.9903846153846154,0.1609375
0.9904761904761905,0.1625
0.9905660377358491,0.1640625
0.9906542056074766,0.165625
0.9907407407407407,0.1671875
0.9908256880733946,0.16875
0.990909090909091,0.1703125
0.990990990990991,0.171875
0.9910714285714286,0.1734375
0.9911504424778761,0.175
0.9912280701754386,0.1765625
0.991304347826087,0.178125
0.9913793103448276,0.1796875
0.9914529914529915,0.18125
0.9915254237288136,0.1828125
0.9915966386554622,0.184375
0.9916666666666667,0.1859375
0.9917355371900827,0.1875
0.9918032786885246,0.1890625
0.991869918699187,0.190625
0.9919354838709677,0.1921875
0.992,0.19375
0.9920634920634921,0.1953125
0.9921259842519685,0.196875
0.9921875,0.1984375
0.9922480620155039,0.2
0.9923076923076923,0.2015625
0.9923664122137404,0.203125
0.9924242424242424,0.2046875
0.9924812030075187,0.20625
0.9925373134328358,0.2078125
0.9925925925925926,0.209375
0.9926470588235294,0.2109375
0.9927007299270073,0.2125
0.9927536231884058,0.2140625
0.9928057553956835,0.215625
0.9928571428571429,0.2171875
0.9929078014184397,0.21875
0.9929577464788732,0.2203125
0.993006993006993,0.221875
0.9930555555555556,0.2234375
0.993103448275862,0.225
0.9931506849315068,0.2265625
0.9931972789115646,0.228125
0.9932432432432432,0.2296875
0.9932885906040269,0.23125
0.9933333333333333,0.2328125
0.9933774834437086,0.234375
0.993421052631579,0.2359375
0.9934640522875817,0.2375
0.9935064935064936,0.2390625
0.9935483870967742,0.240625
0.9935897435897436,0.2421875
0.9936305732484076,0.24375
0.9936708860759493,0.2453125
0.9937106918238994,0.246875
0.99375,0.2484375
0.9937888198757764,0.25
0.9938271604938271,0.2515625
0.9877300613496932,0.2515625
0.9878048780487805,0.253125
0.9878787878787879,0.2546875
0.9819277108433735,0.2546875
0.9820359281437125,0.25625
0.9821428571428571,0.2578125
0.9822485207100592,0.259375
0.9823529411764705,0.2609375
0.9824561403508771,0.2625
0.9825581395348837,0.2640625
0.9826589595375722,0.265625
0.9827586206896551,0.2671875
0.9828571428571429,0.26875
0.9829545454545454,0.2703125
0.9830508474576272,0.271875
0.9831460674157303,0.2734375
0.9832402234636871,0.275
0.9833333333333333,0.2765625
0.9834254143646409,0.278125
0.9835164835164835,0.2796875
0.9836065573770492,0.28125
0.9836956521739131,0.2828125
0.9837837837837838,0.284375
0.9838709677419355,0.2859375
0.983957219251337,0.2875
0.9840425531914894,0.2890625
0.9841269841269841,0.290625
0.9842105263157894,0.2921875
0.9842931937172775,0.29375
0.984375,0.2953125
0.9844559585492227,0.296875
0.9845360824742269,0.2984375
0.9846153846153847,0.3
0.9846938775510204,0.3015625
0.9847715736040609,0.303125
0.9848484848484849,0.3046875
0.9849246231155779,0.30625
0.985,0.3078125
0.9850746268656716,0.309375
0.9851485148514851,0.3109375
0.9852216748768473,0.3125
0.9852941176470589,0.3140625
0.9853658536585366,0.315625
0.9854368932038835,0.3171875
0.9855072463768116,0.31875
0.9855769230769231,0.3203125
0.9856459330143541,0.321875
0.9857142857142858,0.3234375
0.981042654028436,0.3234375
0.9811320754716981,0.325
0.9812206572769953,0.3265625
0.9813084112149533,0.328125
0.9813953488372092,0.3296875
0.9814814814814815,0.33125
0.9815668202764977,0.3328125
0.981651376146789,0.334375
0.9817351598173516,0.3359375
0.9818181818181818,0.3375
0.9819004524886877,0.3390625
0.9819819819819819,0.340625
0.9820627802690582,0.3421875
0.9821428571428571,0.34375
0.9777777777777777,0.34375
0.9734513274336283,0.34375
0.973568281938326,0.3453125
0.9736842105263158,0.346875
0.9737991266375546,0.3484375
0.9739130434782609,0.35
0.974025974025974,0.3515625
0.9741379310344828,0.353125
0.9742489270386266,0.3546875
0.9743589743589743,0.35625
0.9744680851063829,0.3578125
0.9745762711864406,0.359375
0.9746835443037974,0.3609375
0.9747899159663865,0.3625
0.9748953974895398,0.3640625
0.975,0.365625
0.975103734439834,0.3671875
0.9752066115702479,0.36875
0.9753086419753086,0.3703125
0.9754098360655737,0.371875
0.9755102040816327,0.3734375
0.975609756097561,0.375
0.9757085020242915,0.3765625
0.9758064516129032,0.378125
0.9759036144578314,0.3796875
0.976,0.38125
0.9760956175298805,0.3828125
0.9761904761904762,0.384375
0.9762845849802372,0.3859375
0.9763779527559056,0.3875
0.9764705882352941,0.3890625
0.9765625,0.390625
0.9766536964980544,0.3921875
0.9767441860465116,0.39375
0.9768339768339769,0.3953125
0.9769230769230769,0.396875
0.9770114942528736,0.3984375
0.9770992366412213,0.4
0.9771863117870723,0.4015625
0.9772727272727273,0.403125
0.9773584905660377,0.4046875
0.9774436090225563,0.40625
0.9775280898876404,0.4078125
0.9776119402985075,0.409375
0.9776951672862454,0.4109375
0.9777777777777777,0.4125
0.977859778597786,0.4140625
0.9779411764705882,0.415625
0.978021978021978,0.4171875
0.9781021897810219,0.41875
0.9781818181818182,0.4203125
0.9782608695652174,0.421875
0.9783393501805054,0.4234375
0.9784172661870504,0.425
0.978494623655914,0.4265625
0.9785714285714285,0.428125
0.9786476868327402,0.4296875
0.9787234042553191,0.43125
0.9787985865724381,0.4328125
0.9788732394366197,0.434375
0.9789473684210527,0.4359375
0.9790209790209791,0.4375
0.9790940766550522,0.4390625
0.9756944444444444,0.4390625
0.9757785467128027,0.440625
0.9758620689655172,0.4421875
0.9759450171821306,0.44375
0.9726027397260274,0.44375
0.9726962457337884,0.4453125
0.9727891156462585,0.446875
0.9728813559322034,0.4484375
0.972972972972973,0.45
0.9730639730639731,0.4515625
0.9731543624161074,0.453125
0.9732441471571907,0.4546875
0.9733333333333334,0.45625
0.973421926910299,0.4578125
0.9735099337748344,0.459375
0.9735973597359736,0.4609375
0.9736842105263158,0.4625
0.9737704918032787,0.4640625
0.9738562091503268,0.465625
0.9739413680781759,0.4671875
0.974025974025974,0.46875
0.9741100323624595,0.4703125
0.9741935483870968,0.471875
0.9742765273311897,0.4734375
0.9743589743589743,0.475
0.9744408945686901,0.4765625
0.9745222929936306,0.478125
0.9746031746031746,0.4796875
0.9746835443037974,0.48125
0.9747634069400631,0.4828125
0.9748427672955975,0.484375
0.9749216300940439,0.4859375
0.975,0.4875
0.9750778816199377,0.4890625
0.9751552795031055,0.490625
0.9752321981424149,0.4921875
0.9753086419753086,0.49375
0.9753846153846154,0.4953125
0.9723926380368099,0.4953125
0.9724770642201835,0.496875
0.9725609756097561,0.4984375
0.9726443768996961,0.5
0.9727272727272728,0.5015625
0.972809667673716,0.503125
0.9728915662650602,0.5046875
0.972972972972973,0.50625
0.9730538922155688,0.5078125
0.9731343283582089,0.509375
0.9732142857142857,0.5109375
0.973293768545994,0.5125
0.9733727810650887,0.5140625
0.9734513274336283,0.515625
0.9735294117647059,0.5171875
0.9736070381231672,0.51875
0.9736842105263158,0.5203125
0.9737609329446064,0.521875
0.9738372093023255,0.5234375
0.9739130434782609,0.525
0.9739884393063584,0.5265625
0.9740634005763689,0.528125
0.9741379310344828,0.5296875
0.9742120343839542,0.53125
0.9742857142857143,0.5328125
0.9743589743589743,0.534375
0.9744318181818182,0.5359375
0.9745042492917847,0.5375
0.9745762711864406,0.5390625
0.9746478873239437,0.540625
0.9747191011235955,0.5421875
0.9747899159663865,0.54375
0.9748603351955307,0.5453125
0.9749303621169917,0.546875
0.975,0.5484375
0.9750692520775623,0.55
0.9751381215469613,0.5515625
0.9752066115702479,0.553125
0.9752747252747253,0.5546875
0.9753424657534246,0.55625
0.9754098360655737,0.5578125
0.9754768392370572,0.559375
0.9755434782608695,0.5609375
0.975609756097561,0.5625
0.9756756756756757,0.5640625
0.9757412398921833,0.565625
0.9758064516129032,0.5671875
0.9758713136729222,0.56875
0.9759358288770054,0.5703125
0.976,0.571875
0.976063829787234,0.5734375
0.9761273209549072,0.575
0.9761904761904762,0.5765625
0.9762532981530343,0.578125
0.9763157894736842,0.5796875
0.9763779527559056,0.58125
0.9764397905759162,0.5828125
0.9765013054830287,0.584375
0.9765625,0.5859375
0.9766233766233766,0.5875
0.9766839378238342,0.5890625
0.9767441860465116,0.590625
0.9768041237113402,0.5921875
0.9768637532133676,0.59375
0.9769230769230769,0.5953125
0.9769820971867008,0.596875
0.9770408163265306,0.5984375
0.9770992366412213,0.6
0.9771573604060914,0.6015625
0.9772151898734177,0.603125
0.9772727272727273,0.6046875
0.9773299748110831,0.60625
0.9773869346733668,0.6078125
0.974937343358396,0.6078125
0.975,0.609375
0.9750623441396509,0.6109375
0.9751243781094527,0.6125
0.9751861042183623,0.6140625
0.9752475247524752,0.615625
0.9753086419753086,0.6171875
0.9753694581280788,0.61875
0.9754299754299754,0.6203125
0.9754901960784313,0.621875
0.9755501222493888,0.6234375
0.975609756097561,0.625
0.975669099756691,0.6265625
0.9757281553398058,0.628125
0.9757869249394673,0.6296875
0.9758454106280193,0.63125
0.9759036144578314,0.6328125
0.9759615384615384,0.634375
0.9760191846522782,0.6359375
0.9760765550239234,0.6375
0.9761336515513126,0.6390625
0.9761904761904762,0.640625
0.9762470308788599,0.6421875
0.9739336492890995,0.6421875
0.9739952718676123,0.64375
0.9740566037735849,0.6453125
0.9741176470588235,0.646875
0.9741784037558685,0.6484375
0.9742388758782201,0.65
0.9742990654205608,0.6515625
0.9743589743589743,0.653125
0.9744186046511628,0.6546875
0.974477958236659,0.65625
0.9745370370370371,0.6578125
0.9745958429561201,0.659375
0.9746543778801844,0.6609375
0.9747126436781609,0.6625
0.9747706422018348,0.6640625
0.9748283752860412,0.665625
0.9748858447488584,0.6671875
0.9749430523917996,0.66875
0.975,0.6703125
0.9750566893424036,0.671875
0.9751131221719457,0.6734375
0.9751693002257337,0.675
0.9752252252252253,0.6765625
0.9752808988764045,0.678125
0.9753363228699552,0.6796875
0.9753914988814317,0.68125
0.9754464285714286,0.6828125
0.9755011135857461,0.684375
0.9755555555555555,0.6859375
0.975609756097561,0.6875
0.9756637168141593,0.6890625
0.9757174392935982,0.690625
0.9757709251101322,0.6921875
0.9758241758241758,0.69375
0.9758771929824561,0.6953125
0.975929978118162,0.696875
0.9759825327510917,0.6984375
0.9760348583877996,0.7
0.9760869565217392,0.7015625
0.9761388286334056,0.703125
0.9761904761904762,0.7046875
0.9762419006479481,0.70625
0.9762931034482759,0.7078125
0.9763440860215054,0.709375
0.9763948497854077,0.7109375
0.9764453961456103,0.7125
0.9764957264957265,0.7140625
0.976545842217484,0.715625
0.9765957446808511,0.7171875
0.9766454352441614,0.71875
0.9766949152542372,0.7203125
0.9767441860465116,0.721875
0.9767932489451476,0.7234375
0.9768421052631578,0.725
0.976890756302521,0.7265625
0.9769392033542977,0.728125
0.9769874476987448,0.7296875
0.9770354906054279,0.73125
0.9770833333333333,0.7328125
0.9771309771309772,0.734375
0.9771784232365145,0.7359375
0.9772256728778468,0.7375
0.9772727272727273,0.7390625
0.977319587628866,0.740625
0.977366255144033,0.7421875
0.9774127310061602,0.74375
0.9774590163934426,0.7453125
0.9775051124744376,0.746875
0.9775510204081632,0.7484375
0.9775967413441955,0.75
0.9776422764227642,0.7515625
0.9776876267748479,0.753125
0.9777327935222672,0.7546875
0.9777777777777777,0.75625
0.9778225806451613,0.7578125
0.9778672032193159,0.759375
0.9779116465863453,0.7609375
0.9779559118236473,0.7625
0.978,0.7640625
0.9780439121756487,0.765625
0.9780876494023905,0.7671875
0.9781312127236581,0.76875
0.9781746031746031,0.7703125
0.9782178217821782,0.771875
0.9782608695652174,0.7734375
0.9783037475345168,0.775
0.9783464566929134,0.7765625
0.9783889980353635,0.778125
0.9784313725490196,0.7796875
0.9784735812133072,0.78125
0.978515625,0.7828125
0.9785575048732943,0.784375
0.9785992217898832,0.7859375
0.9786407766990292,0.7875
0.9786821705426356,0.7890625
0.9787234042553191,0.790625
0.9787644787644788,0.7921875
0.9788053949903661,0.79375
0.9788461538461538,0.7953125
0.9788867562380038,0.796875
0.9770114942528736,0.796875
0.9770554493307839,0.7984375
0.9770992366412213,0.8
0.9771428571428571,0.8015625
0.9771863117870723,0.803125
0.9772296015180265,0.8046875
0.9772727272727273,0.80625
0.9773156899810964,0.8078125
0.9773584905660377,0.809375
0.975517890772128,0.809375
0.9755639097744361,0.8109375
0.975609756097561,0.8125
0.9756554307116105,0.8140625
0.9757009345794393,0.815625
0.9757462686567164,0.8171875
0.9757914338919925,0.81875
0.9758364312267658,0.8203125
0.9758812615955473,0.821875
0.975925925925926,0.8234375
0.9759704251386322,0.825
0.9760147601476015,0.8265625
0.9760589318600368,0.828125
0.9742647058823529,0.828125
0.9743119266055046,0.8296875
0.9743589743589743,0.83125
0.9744058500914077,0.8328125
0.9744525547445255,0.834375
0.9744990892531876,0.8359375
0.9745454545454545,0.8375
0.9745916515426497,0.8390625
0.9746376811594203,0.840625
0.9746835443037974,0.8421875
0.9747292418772563,0.84375
0.9747747747747748,0.8453125
0.9748201438848921,0.846875
0.9748653500897666,0.8484375
0.974910394265233,0.85
0.9749552772808586,0.8515625
0.975,0.853125
0.9750445632798574,0.8546875
0.9733096085409253,0.8546875
0.9733570159857904,0.85625
0.973404255319149,0.8578125
0.9734513274336283,0.859375
0.9734982332155477,0.8609375
0.9735449735449735,0.8625
0.971830985915493,0.8625
0.9718804920913884,0.8640625
0.9719298245614035,0.865625
0.9719789842381786,0.8671875
0.972027972027972,0.86875
0.9703315881326352,0.86875
0.9703832752613241,0.8703125
0.9704347826086956,0.871875
0.96875,0.871875
0.9688041594454073,0.8734375
0.9688581314878892,0.875
0.9689119170984456,0.8765625
0.9689655172413794,0.878125
0.9672977624784854,0.878125
0.9673539518900344,0.8796875
0.967409948542024,0.88125
0.9657534246575342,0.88125
0.9641025641025641,0.88125
0.962457337883959,0.88125
0.9625212947189097,0.8828125
0.9625850340136054,0.884375
0.9626485568760611,0.8859375
0.9627118644067797,0.8875
0.9627749576988156,0.8890625
0.9628378378378378,0.890625
0.9629005059021922,0.8921875
0.9629629629629629,0.89375
0.9630252100840336,0.8953125
0.9630872483221476,0.896875
0.9614740368509213,0.896875
0.9615384615384616,0.8984375
0.9616026711185309,0.9
0.9616666666666667,0.9015625
0.961730449251248,0.903125
0.9617940199335548,0.9046875
0.9618573797678275,0.90625
0.9619205298013245,0.9078125
0.9603305785123967,0.9078125
0.9603960396039604,0.909375
0.9604612850082372,0.9109375
0.9605263157894737,0.9125
0.9589490968801314,0.9125
0.9573770491803278,0.9125
0.9574468085106383,0.9140625
0.9558823529411765,0.9140625
0.9559543230016313,0.915625
0.9560260586319218,0.9171875
0.9544715447154472,0.9171875
0.9545454545454546,0.91875
0.9546191247974068,0.9203125
0.9546925566343042,0.921875
0.9547657512116317,0.9234375
0.9532258064516129,0.9234375
0.9516908212560387,0.9234375
0.9517684887459807,0.925
0.9518459069020867,0.9265625
0.9503205128205128,0.9265625
0.9488,0.9265625
0.9472843450479234,0.9265625
0.9457735247208932,0.9265625
0.945859872611465,0.928125
0.9443561208267091,0.928125
0.9444444444444444,0.9296875
0.9445324881141046,0.93125
0.9430379746835443,0.93125
0.943127962085308,0.9328125
0.943217665615142,0.934375
0.9433070866141732,0.9359375
0.9418238993710691,0.9359375
0.9403453689167975,0.9359375
0.9404388714733543,0.9375
0.9405320813771518,0.9390625
0.940625,0.940625
0.9391575663026521,0.940625
0.9376947040498442,0.940625
0.9362363919129082,0.940625
0.9347826086956522,0.940625
0.9348837209302325,0.9421875
0.934984520123839,0.94375
0.9335394126738794,0.94375
0.9320987654320988,0.94375
0.9306625577812019,0.94375
0.9292307692307692,0.94375
0.9278033794162827,0.94375
0.9279141104294478,0.9453125
0.9264931087289433,0.9453125
0.926605504587156,0.946875
0.9251908396946565,0.946875
0.9253048780487805,0.9484375
0.923896499238965,0.9484375
0.9224924012158054,0.9484375
0.921092564491654,0.9484375
0.9196969696969697,0.9484375
0.9183055975794251,0.9484375
0.9169184290030211,0.9484375
0.9155354449472096,0.9484375
0.9156626506024096,0.95
0.9157894736842105,0.9515625
0.9144144144144144,0.9515625
0.9145427286356822,0.953125
0.9131736526946108,0.953125
0.9133034379671151,0.9546875
0.9134328358208955,0.95625
0.9120715350223547,0.95625
0.9122023809523809,0.9578125
0.912332838038633,0.959375
0.9124629080118695,0.9609375
0.9111111111111111,0.9609375
0.9097633136094675,0.9609375
0.9084194977843427,0.9609375
0.9070796460176991,0.9609375
0.9072164948453608,0.9625
0.9058823529411765,0.9625
0.9045521292217328,0.9625
0.9032258064516129,0.9625
0.9033674963396779,0.9640625
0.9035087719298246,0.965625
0.9021897810218978,0.965625
0.902332361516035,0.9671875
0.901018922852984,0.9671875
0.8997093023255814,0.9671875
0.8998548621190131,0.96875
0.8985507246376812,0.96875
0.8972503617945007,0.96875
0.8973988439306358,0.9703125
0.8961038961038961,0.9703125
0.8948126801152738,0.9703125
0.8935251798561151,0.9703125
0.8936781609195402,0.971875
0.8938307030129125,0.9734375
0.8925501432664756,0.9734375
0.8912732474964234,0.9734375
0.89,0.9734375
0.8887303851640513,0.9734375
0.8874643874643875,0.9734375
0.8862019914651493,0.9734375
0.8863636363636364,0.975
0.8851063829787233,0.975
0.8838526912181303,0.975
0.884016973125884,0.9765625
0.882768361581921,0.9765625
0.8815232722143864,0.9765625
0.8802816901408451,0.9765625
0.8790436005625879,0.9765625
0.8778089887640449,0.9765625
0.876577840112202,0.9765625
0.8753501400560224,0.9765625
0.8741258741258742,0.9765625
0.8743016759776536,0.978125
0.8730822873082287,0.978125
0.871866295264624,0.978125
0.8706536856745479,0.978125
0.8694444444444445,0.978125
0.8682385575589459,0.978125
0.8670360110803325,0.978125
0.8658367911479945,0.978125
0.8646408839779005,0.978125
0.863448275862069,0.978125
0.8622589531680441,0.978125
0.8624484181568088,0.9796875
0.8612637362637363,0.9796875
0.8600823045267489,0.9796875
0.8602739726027397,0.98125
0.8590971272229823,0.98125
0.8579234972677595,0.98125
0.8581173260572987,0.9828125
0.8569482288828338,0.9828125
0.85578231292517,0.9828125
0.8546195652173914,0.9828125
0.8534599728629579,0.9828125
0.8523035230352304,0.9828125
0.851150202976996,0.9828125
0.85,0.9828125
0.8488529014844804,0.9828125
0.8477088948787062,0.9828125
0.8465679676985195,0.9828125
0.8454301075268817,0.9828125
0.8442953020134228,0.9828125
0.8431635388739946,0.9828125
0.8420348058902276,0.9828125
0.8409090909090909,0.9828125
0.8397863818424566,0.9828125
0.8386666666666667,0.9828125
0.8375499334221038,0.9828125
0.836436170212766,0.9828125
0.8353253652058433,0.9828125
0.8342175066312998,0.9828125
0.833112582781457,0.9828125
0.832010582010582,0.9828125
0.8309114927344782,0.9828125
0.8298153034300791,0.9828125
0.8287220026350461,0.9828125
0.8276315789473684,0.9828125
0.8265440210249672,0.9828125
0.8254593175853019,0.9828125
0.8243774574049804,0.9828125
0.8232984293193717,0.9828125
0.8222222222222222,0.9828125
0.8211488250652742,0.9828125
0.8200782268578879,0.9828125
0.8203125,0.984375
0.8192457737321196,0.984375
0.8181818181818182,0.984375
0.8171206225680934,0.984375
0.8160621761658031,0.984375
0.815006468305304,0.984375
0.813953488372093,0.984375
0.8129032258064516,0.984375
0.8118556701030928,0.984375
0.8108108108108109,0.984375
0.8097686375321337,0.984375
0.8087291399229781,0.984375
0.8076923076923077,0.984375
0.8066581306017926,0.984375
0.8069053708439897,0.9859375
0.8058748403575989,0.9859375
0.8048469387755102,0.9859375
0.8038216560509555,0.9859375
0.8027989821882952,0.9859375
0.8017789072426937,0.9859375
0.800761421319797,0.9859375
0.7997465145754119,0.9859375
0.7987341772151899,0.9859375
0.797724399494311,0.9859375
0.7967171717171717,0.9859375
0.7969735182849937,0.9875
0.7959697732997482,0.9875
0.7949685534591195,0.9875
0.7939698492462312,0.9875
0.7929736511919699,0.9875
0.7919799498746867,0.9875
0.7909887359198998,0.9875
0.79,0.9875
0.7890137328339576,0.9875
0.7880299251870324,0.9875
0.7870485678704857,0.9875
0.7860696517412935,0.9875
0.7850931677018633,0.9875
0.7841191066997518,0.9875
0.7831474597273854,0.9875
0.7821782178217822,0.9875
0.7812113720642769,0.9875
0.7802469135802469,0.9875
0.7792848335388409,0.9875
0.7783251231527094,0.9875
0.7773677736777368,0.9875
0.7764127764127764,0.9875
0.7754601226993865,0.9875
0.7745098039215687,0.9875
0.7747858017135862,0.9890625
0.773838630806846,0.9890625
0.7728937728937729,0.9890625
0.7719512195121951,0.9890625
0.7710109622411693,0.9890625
0.7700729927007299,0.9890625
0.7703523693803159,0.990625
0.7694174757281553,0.990625
0.7684848484848484,0.990625
0.7675544794188862,0.990625
0.7666263603385731,0.990625
0.7657004830917874,0.990625
0.7647768395657418,0.990625
0.763855421686747,0.990625
0.762936221419976,0.990625
0.7620192307692307,0.990625
0.7611044417767107,0.990625
0.7601918465227818,0.990625
0.7592814371257485,0.990625
0.7583732057416268,0.990625
0.7574671445639187,0.990625
0.7565632458233891,0.990625
0.7556615017878426,0.990625
0.7547619047619047,0.990625
0.7538644470868014,0.990625
0.7529691211401425,0.990625
0.7520759193357058,0.990625
0.7511848341232228,0.990625
0.7502958579881657,0.990625
0.7494089834515366,0.990625
0.7485242030696576,0.990625
0.7476415094339622,0.990625
0.7467608951707891,0.990625
0.7458823529411764,0.990625
0.745005875440658,0.990625
0.744131455399061,0.990625
0.7432590855803048,0.990625
0.7423887587822015,0.990625
0.7415204678362574,0.990625
0.7406542056074766,0.990625
0.7397899649941657,0.990625
0.7389277389277389,0.990625
0.7380675203725262,0.990625
0.7372093023255814,0.990625
0.7363530778164924,0.990625
0.7354988399071926,0.990625
0.7346465816917729,0.990625
0.7349537037037037,0.9921875
0.7341040462427746,0.9921875
0.733256351039261,0.9921875
0.7324106113033448,0.9921875
0.7315668202764977,0.9921875
0.7307249712313003,0.9921875
0.7298850574712644,0.9921875
0.7290470723306545,0.9921875
0.7282110091743119,0.9921875
0.7273768613974799,0.9921875
0.7265446224256293,0.9921875
0.7257142857142858,0.9921875
0.7248858447488584,0.9921875
0.7240592930444698,0.9921875
0.7232346241457859,0.9921875
0.7224118316268487,0.9921875
0.7215909090909091,0.9921875
0.720771850170261,0.9921875
0.719954648526077,0.9921875
0.7191392978482446,0.9921875
0.7183257918552036,0.9921875
0.7175141242937854,0.9921875
0.7167042889390519,0.9921875
0.7158962795941376,0.9921875
0.7150900900900901,0.9921875
0.7142857142857143,0.9921875
0.7134831460674157,0.9921875
0.712682379349046,0.9921875
0.7118834080717489,0.9921875
0.7110862262038073,0.9921875
0.7102908277404921,0.9921875
0.7094972067039106,0.9921875
0.7087053571428571,0.9921875
0.7079152731326644,0.9921875
0.7071269487750557,0.9921875
0.7063403781979978,0.9921875
0.7055555555555556,0.9921875
0.704772475027747,0.9921875


==> Definitions/data/precision_recall_LR_LR_tank.csv <==
precision,recall
1.0,0.007246376811594203
1.0,0.014492753623188406
1.0,0.021739130434782608
1.0,0.028985507246376812
1.0,0.036231884057971016
1.0,0.043478260869565216
1.0,0.050724637681159424
1.0,0.057971014492753624
1.0,0.06521739130434782
1.0,0.07246376811594203
1.0,0.07971014492753623
1.0,0.08695652173913043
1.0,0.09420289855072464
1.0,0.10144927536231885
1.0,0.10869565217391304
1.0,0.11594202898550725
1.0,0.12318840579710146
1.0,0.13043478260869565
1.0,0.13768115942028986
1.0,0.14492753623188406
1.0,0.15217391304347827
1.0,0.15942028985507245
1.0,0.16666666666666666
1.0,0.17391304347826086
1.0,0.18115942028985507
1.0,0.18840579710144928
1.0,0.1956521739130435
1.0,0.2028985507246377
1.0,0.21014492753623187
1.0,0.21739130434782608
1.0,0.2246376811594203
1.0,0.2318840579710145
1.0,0.2391304347826087
1.0,0.2463768115942029
1.0,0.2536231884057971
1.0,0.2608695652173913
1.0,0.26811594202898553
1.0,0.2753623188405797
1.0,0.2826086956521739
1.0,0.2898550724637681
1.0,0.2971014492753623
1.0,0.30434782608695654
0.9767441860465116,0.30434782608695654
0.9772727272727273,0.3115942028985507
0.9777777777777777,0.3188405797101449
0.9782608695652174,0.32608695652173914
0.9787234042553191,0.3333333333333333
0.9791666666666666,0.34057971014492755
0.9795918367346939,0.34782608695652173
0.98,0.35507246376811596
0.9803921568627451,0.36231884057971014
0.9807692307692307,0.3695652173913043
0.9811320754716981,0.37681159420289856
0.9814814814814815,0.38405797101449274
0.9818181818181818,0.391304347826087
0.9821428571428571,0.39855072463768115
0.9824561403508771,0.4057971014492754
0.9827586206896551,0.41304347826086957
0.9830508474576272,0.42028985507246375
0.9833333333333333,0.427536231884058
0.9836065573770492,0.43478260869565216
0.9838709677419355,0.4420289855072464
0.9841269841269841,0.4492753623188406
0.96875,0.4492753623188406
0.9692307692307692,0.45652173913043476
0.9696969696969697,0.463768115942029
0.9701492537313433,0.47101449275362317
0.9705882352941176,0.4782608695652174
0.9710144927536232,0.4855072463768116
0.9714285714285714,0.4927536231884058
0.971830985915493,0.5
0.9722222222222222,0.5072463768115942
0.9726027397260274,0.5144927536231884
0.972972972972973,0.5217391304347826
0.9733333333333334,0.5289855072463768
0.9736842105263158,0.5362318840579711
0.974025974025974,0.5434782608695652
0.9743589743589743,0.5507246376811594
0.9746835443037974,0.5579710144927537
0.975,0.5652173913043478
0.9753086419753086,0.572463768115942
0.975609756097561,0.5797101449275363
0.9759036144578314,0.5869565217391305
0.9761904761904762,0.5942028985507246
0.9764705882352941,0.6014492753623188
0.9767441860465116,0.6086956521739131
0.9770114942528736,0.6159420289855072
0.9772727272727273,0.6231884057971014
0.9775280898876404,0.6304347826086957
0.9777777777777777,0.6376811594202898
0.967032967032967,0.6376811594202898
0.967391304347826,0.644927536231884
0.967741935483871,0.6521739130434783
0.9574468085106383,0.6521739130434783
0.9578947368421052,0.6594202898550725
0.9583333333333334,0.6666666666666666
0.9587628865979382,0.6739130434782609
0.9489795918367347,0.6739130434782609
0.9494949494949495,0.6811594202898551
0.95,0.6884057971014492
0.9504950495049505,0.6956521739130435
0.9411764705882353,0.6956521739130435
0.9320388349514563,0.6956521739130435
0.9326923076923077,0.7028985507246377
0.9333333333333333,0.7101449275362319
0.9245283018867925,0.7101449275362319
0.9252336448598131,0.717391304347826
0.9166666666666666,0.717391304347826
0.908256880733945,0.717391304347826
0.9090909090909091,0.7246376811594203
0.9099099099099099,0.7318840579710145
0.9107142857142857,0.7391304347826086
0.911504424778761,0.7463768115942029
0.9122807017543859,0.7536231884057971
0.9130434782608695,0.7608695652173914
0.9051724137931034,0.7608695652173914
0.905982905982906,0.7681159420289855
0.9067796610169492,0.7753623188405797
0.907563025210084,0.782608695652174
0.9,0.782608695652174
0.9008264462809917,0.7898550724637681
0.8934426229508197,0.7898550724637681
0.8943089430894309,0.7971014492753623
0.8951612903225806,0.8043478260869565
0.896,0.8115942028985508
0.8968253968253969,0.8188405797101449
0.8976377952755905,0.8260869565217391
0.890625,0.8260869565217391
0.8837209302325582,0.8260869565217391
0.8846153846153846,0.8333333333333334
0.8854961832061069,0.8405797101449275
0.8787878787878788,0.8405797101449275
0.8721804511278195,0.8405797101449275
0.8656716417910447,0.8405797101449275
0.8592592592592593,0.8405797101449275
0.8602941176470589,0.8478260869565217
0.8540145985401459,0.8478260869565217
0.855072463768116,0.855072463768116
0.8489208633093526,0.855072463768116
0.8428571428571429,0.855072463768116
0.8368794326241135,0.855072463768116
0.8380281690140845,0.8623188405797102
0.8321678321678322,0.8623188405797102
0.8263888888888888,0.8623188405797102
0.8206896551724138,0.8623188405797102
0.821917808219178,0.8695652173913043
0.8163265306122449,0.8695652173913043
0.8175675675675675,0.8768115942028986
0.8120805369127517,0.8768115942028986
0.8133333333333334,0.8840579710144928
0.8145695364238411,0.8913043478260869
0.8157894736842105,0.8985507246376812
0.8104575163398693,0.8985507246376812
0.8116883116883117,0.9057971014492754
0.8064516129032258,0.9057971014492754
0.8012820512820513,0.9057971014492754
0.7961783439490446,0.9057971014492754
0.7911392405063291,0.9057971014492754
0.7924528301886793,0.9130434782608695
0.7875,0.9130434782608695
0.782608695652174,0.9130434782608695
0.7777777777777778,0.9130434782608695
0.7791411042944786,0.9202898550724637
0.774390243902439,0.9202898550724637
0.7696969696969697,0.9202898550724637
0.7650602409638554,0.9202898550724637
0.7604790419161677,0.9202898550724637
0.7559523809523809,0.9202898550724637
0.7514792899408284,0.9202898550724637
0.7470588235294118,0.9202898550724637
0.7485380116959064,0.927536231884058
0.7441860465116279,0.927536231884058
0.7398843930635838,0.927536231884058
0.735632183908046,0.927536231884058
0.7314285714285714,0.927536231884058
0.7329545454545454,0.9347826086956522
0.7288135593220338,0.9347826086956522
0.7303370786516854,0.9420289855072463
0.7262569832402235,0.9420289855072463
0.7222222222222222,0.9420289855072463
0.7182320441988951,0.9420289855072463
0.7142857142857143,0.9420289855072463
0.7103825136612022,0.9420289855072463
0.7065217391304348,0.9420289855072463
0.7027027027027027,0.9420289855072463
0.6989247311827957,0.9420289855072463
0.6951871657754011,0.9420289855072463
0.6914893617021277,0.9420289855072463
0.6878306878306878,0.9420289855072463
0.6842105263157895,0.9420289855072463
0.6858638743455497,0.9492753623188406
0.6822916666666666,0.9492753623188406
0.6787564766839378,0.9492753623188406
0.6804123711340206,0.9565217391304348
0.676923076923077,0.9565217391304348
0.673469387755102,0.9565217391304348
0.6700507614213198,0.9565217391304348
0.6666666666666666,0.9565217391304348
0.6633165829145728,0.9565217391304348
0.665,0.9637681159420289
0.6666666666666666,0.9710144927536232
0.6633663366336634,0.9710144927536232
0.6650246305418719,0.9782608695652174
0.6617647058823529,0.9782608695652174
0.6585365853658537,0.9782608695652174
0.6553398058252428,0.9782608695652174
0.6521739130434783,0.9782608695652174
0.6490384615384616,0.9782608695652174
0.645933014354067,0.9782608695652174
0.6428571428571429,0.9782608695652174
0.6398104265402843,0.9782608695652174
0.6367924528301887,0.9782608695652174
0.6338028169014085,0.9782608695652174
0.6308411214953271,0.9782608695652174
0.627906976744186,0.9782608695652174
0.625,0.9782608695652174
0.6221198156682027,0.9782608695652174
0.6192660550458715,0.9782608695652174
0.6164383561643836,0.9782608695652174
0.6136363636363636,0.9782608695652174
0.6108597285067874,0.9782608695652174
0.6081081081081081,0.9782608695652174
0.6053811659192825,0.9782608695652174
0.6026785714285714,0.9782608695652174
0.6,0.9782608695652174
0.5973451327433629,0.9782608695652174
0.5947136563876652,0.9782608695652174
0.5921052631578947,0.9782608695652174
0.5895196506550219,0.9782608695652174
0.5869565217391305,0.9782608695652174
0.5844155844155844,0.9782608695652174
0.5818965517241379,0.9782608695652174
0.5793991416309013,0.9782608695652174
0.5769230769230769,0.9782608695652174
0.574468085106383,0.9782608695652174
0.5720338983050848,0.9782608695652174
0.569620253164557,0.9782608695652174
0.5672268907563025,0.9782608695652174
0.5648535564853556,0.9782608695652174
0.5625,0.9782608695652174
0.5601659751037344,0.9782608695652174
0.5578512396694215,0.9782608695652174
0.5555555555555556,0.9782608695652174
0.5532786885245902,0.9782608695652174
0.5510204081632653,0.9782608695652174
0.5487804878048781,0.9782608695652174
0.5465587044534413,0.9782608695652174
0.5443548387096774,0.9782608695652174
0.5421686746987951,0.9782608695652174
0.54,0.9782608695652174
0.5378486055776892,0.9782608695652174
0.5357142857142857,0.9782608695652174
0.5335968379446641,0.9782608695652174
0.5354330708661418,0.9855072463768116
0.5333333333333333,0.9855072463768116
0.53125,0.9855072463768116
0.5291828793774319,0.9855072463768116
0.5271317829457365,0.9855072463768116
0.525096525096525,0.9855072463768116
0.5230769230769231,0.9855072463768116
0.5210727969348659,0.9855072463768116
0.5190839694656488,0.9855072463768116
0.5171102661596958,0.9855072463768116
0.5151515151515151,0.9855072463768116
0.5132075471698113,0.9855072463768116
0.5112781954887218,0.9855072463768116
0.5093632958801498,0.9855072463768116
0.5074626865671642,0.9855072463768116
0.5055762081784386,0.9855072463768116
0.5037037037037037,0.9855072463768116
0.5018450184501845,0.9855072463768116
0.5,0.9855072463768116
0.4981684981684982,0.9855072463768116
0.49635036496350365,0.9855072463768116
0.49454545454545457,0.9855072463768116
0.4927536231884058,0.9855072463768116
0.49097472924187724,0.9855072463768116
0.4892086330935252,0.9855072463768116
0.4874551971326165,0.9855072463768116
0.4857142857142857,0.9855072463768116
0.48398576512455516,0.9855072463768116
0.48226950354609927,0.9855072463768116
0.48056537102473496,0.9855072463768116
0.4788732394366197,0.9855072463768116
0.47719298245614034,0.9855072463768116
0.4755244755244755,0.9855072463768116
0.4738675958188153,0.9855072463768116
0.4722222222222222,0.9855072463768116
0.47058823529411764,0.9855072463768116
0.4689655172413793,0.9855072463768116
0.46735395189003437,0.9855072463768116
0.4657534246575342,0.9855072463768116
0.4641638225255973,0.9855072463768116
0.46258503401360546,0.9855072463768116
0.4610169491525424,0.9855072463768116
0.4594594594594595,0.9855072463768116
0.45791245791245794,0.9855072463768116
0.4563758389261745,0.9855072463768116
0.45484949832775917,0.9855072463768116
0.4533333333333333,0.9855072463768116
0.45182724252491696,0.9855072463768116
0.4503311258278146,0.9855072463768116
0.44884488448844884,0.9855072463768116
0.4473684210526316,0.9855072463768116
0.4459016393442623,0.9855072463768116
0.4444444444444444,0.9855072463768116
0.44299674267100975,0.9855072463768116
0.44155844155844154,0.9855072463768116
0.4401294498381877,0.9855072463768116
0.43870967741935485,0.9855072463768116
0.43729903536977494,0.9855072463768116
0.4358974358974359,0.9855072463768116
0.43450479233226835,0.9855072463768116
0.43312101910828027,0.9855072463768116
0.43174603174603177,0.9855072463768116
0.43037974683544306,0.9855072463768116
0.42902208201892744,0.9855072463768116
0.4276729559748428,0.9855072463768116
0.4263322884012539,0.9855072463768116
0.425,0.9855072463768116
0.4236760124610592,0.9855072463768116
0.422360248447205,0.9855072463768116
0.42105263157894735,0.9855072463768116
0.41975308641975306,0.9855072463768116
0.41846153846153844,0.9855072463768116
0.4171779141104294,0.9855072463768116
0.41896024464831805,0.9927536231884058
0.4176829268292683,0.9927536231884058
0.41641337386018235,0.9927536231884058
0.41515151515151516,0.9927536231884058
0.41389728096676737,0.9927536231884058
0.4126506024096386,0.9927536231884058
0.4114114114114114,0.9927536231884058
0.4101796407185629,0.9927536231884058
0.408955223880597,0.9927536231884058
0.40773809523809523,0.9927536231884058
0.4065281899109792,0.9927536231884058
0.40532544378698226,0.9927536231884058
0.40412979351032446,0.9927536231884058
0.40294117647058825,0.9927536231884058
0.40175953079178883,0.9927536231884058
0.40058479532163743,0.9927536231884058
0.39941690962099125,0.9927536231884058
0.39825581395348836,0.9927536231884058
0.39710144927536234,0.9927536231884058
0.3959537572254335,0.9927536231884058
0.39481268011527376,0.9927536231884058
0.3936781609195402,0.9927536231884058
0.39255014326647564,0.9927536231884058
0.3914285714285714,0.9927536231884058
0.3903133903133903,0.9927536231884058
0.38920454545454547,0.9927536231884058
0.3881019830028329,0.9927536231884058
0.3870056497175141,0.9927536231884058
0.38591549295774646,0.9927536231884058
0.3848314606741573,0.9927536231884058
0.38375350140056025,0.9927536231884058
0.38268156424581007,0.9927536231884058
0.3816155988857939,0.9927536231884058
0.38055555555555554,0.9927536231884058
0.37950138504155123,0.9927536231884058
0.3784530386740331,0.9927536231884058
0.3774104683195592,0.9927536231884058
0.37637362637362637,0.9927536231884058
0.37534246575342467,0.9927536231884058
0.3743169398907104,0.9927536231884058
0.37329700272479566,0.9927536231884058
0.37228260869565216,0.9927536231884058
0.3712737127371274,0.9927536231884058
0.37027027027027026,0.9927536231884058
0.3692722371967655,0.9927536231884058
0.3682795698924731,0.9927536231884058
0.3672922252010724,0.9927536231884058
0.3663101604278075,0.9927536231884058
0.36533333333333334,0.9927536231884058
0.36436170212765956,0.9927536231884058
0.363395225464191,0.9927536231884058
0.36243386243386244,0.9927536231884058
0.36147757255936674,0.9927536231884058
0.3605263157894737,0.9927536231884058
0.35958005249343833,0.9927536231884058
0.3586387434554974,0.9927536231884058
0.3577023498694517,0.9927536231884058
0.3567708333333333,0.9927536231884058
0.35584415584415585,0.9927536231884058
0.3549222797927461,0.9927536231884058
0.35400516795865633,0.9927536231884058
0.35309278350515466,0.9927536231884058
0.35218508997429304,0.9927536231884058
0.35128205128205126,0.9927536231884058
0.35038363171355497,0.9927536231884058
0.3494897959183674,0.9927536231884058
0.3486005089058524,0.9927536231884058
0.3477157360406091,0.9927536231884058
0.3468354430379747,0.9927536231884058
0.34595959595959597,0.9927536231884058
0.345088161209068,0.9927536231884058
0.3442211055276382,0.9927536231884058
0.3433583959899749,0.9927536231884058
0.3425,0.9927536231884058
0.341645885286783,0.9927536231884058
0.3407960199004975,0.9927536231884058
0.3399503722084367,0.9927536231884058
0.33910891089108913,0.9927536231884058
0.33827160493827163,0.9927536231884058
0.3374384236453202,0.9927536231884058
0.3366093366093366,0.9927536231884058
0.33578431372549017,0.9927536231884058
0.33496332518337407,0.9927536231884058
0.33414634146341465,0.9927536231884058
0.3333333333333333,0.9927536231884058
0.3325242718446602,0.9927536231884058
0.33171912832929784,0.9927536231884058
0.3309178743961353,0.9927536231884058
0.3301204819277108,0.9927536231884058
0.3293269230769231,0.9927536231884058
0.328537170263789,0.9927536231884058
0.3277511961722488,0.9927536231884058
0.3269689737470167,0.9927536231884058
0.3261904761904762,0.9927536231884058
0.3254156769596199,0.9927536231884058
0.3246445497630332,0.9927536231884058
0.32387706855791965,0.9927536231884058
0.3231132075471698,0.9927536231884058
0.32235294117647056,0.9927536231884058
0.3215962441314554,0.9927536231884058
0.32084309133489464,0.9927536231884058
0.32009345794392524,0.9927536231884058
0.31934731934731936,0.9927536231884058
0.3186046511627907,0.9927536231884058
0.31786542923433875,0.9927536231884058
0.31712962962962965,0.9927536231884058
0.3163972286374134,0.9927536231884058
0.315668202764977,0.9927536231884058
0.31494252873563217,0.9927536231884058
0.31422018348623854,0.9927536231884058
0.3135011441647597,0.9927536231884058
0.3127853881278539,0.9927536231884058
0.3120728929384966,0.9927536231884058
0.31136363636363634,0.9927536231884058
0.31065759637188206,0.9927536231884058
0.30995475113122173,0.9927536231884058
0.309255079006772,0.9927536231884058
0.30855855855855857,0.9927536231884058
0.30786516853932583,0.9927536231884058
0.3071748878923767,0.9927536231884058
0.30648769574944074,0.9927536231884058
0.30580357142857145,0.9927536231884058
0.3051224944320713,0.9927536231884058
0.30444444444444446,0.9927536231884058
0.30376940133037694,0.9927536231884058
0.3030973451327434,0.9927536231884058
0.30242825607064017,0.9927536231884058
0.30176211453744495,0.9927536231884058
0.3032967032967033,1.0
0.3026315789473684,1.0
0.30196936542669583,1.0
0.30131004366812225,1.0
0.3006535947712418,1.0
0.3,1.0
0.2993492407809111,1.0
0.2987012987012987,1.0
0.2980561555075594,1.0
0.2974137931034483,1.0
0.2967741935483871,1.0
0.296137339055794,1.0
0.2955032119914347,1.0
0.2948717948717949,1.0
0.2942430703624733,1.0
0.2936170212765957,1.0
0.2929936305732484,1.0
0.2923728813559322,1.0
0.2917547568710359,1.0
0.2911392405063291,1.0
0.2905263157894737,1.0
0.28991596638655465,1.0
0.2893081761006289,1.0
0.28870292887029286,1.0
0.2881002087682672,1.0
0.2875,1.0
0.2869022869022869,1.0
0.2863070539419087,1.0
0.2857142857142857,1.0
0.28512396694214875,1.0
0.2845360824742268,1.0
0.2839506172839506,1.0
0.28336755646817247,1.0
0.2827868852459016,1.0
0.2822085889570552,1.0
0.2816326530612245,1.0
0.28105906313645623,1.0
0.2804878048780488,1.0
0.2799188640973631,1.0
0.2793522267206478,1.0
0.2787878787878788,1.0
0.2782258064516129,1.0
0.2776659959758551,1.0
0.27710843373493976,1.0
0.27655310621242485,1.0
0.276,1.0
0.2754491017964072,1.0
0.2749003984063745,1.0
0.27435387673956263,1.0
0.27380952380952384,1.0
0.2732673267326733,1.0
0.2727272727272727,1.0
0.27218934911242604,1.0
0.27165354330708663,1.0
0.27111984282907664,1.0
0.27058823529411763,1.0
0.2700587084148728,1.0
0.26953125,1.0
0.26900584795321636,1.0
0.26848249027237353,1.0
0.26796116504854367,1.0
0.26744186046511625,1.0
0.26692456479690524,1.0
0.26640926640926643,1.0
0.2658959537572254,1.0
0.2653846153846154,1.0
0.2648752399232246,1.0
0.26436781609195403,1.0
0.2638623326959847,1.0
0.2633587786259542,1.0
0.26285714285714284,1.0
0.2623574144486692,1.0
0.2618595825426945,1.0
0.26136363636363635,1.0
0.2608695652173913,1.0
0.26037735849056604,1.0
0.2598870056497175,1.0
0.2593984962406015,1.0
0.2589118198874296,1.0
0.25842696629213485,1.0
0.25794392523364484,1.0
0.2574626865671642,1.0
0.2569832402234637,1.0
0.25650557620817843,1.0
0.2560296846011132,1.0
0.25555555555555554,1.0
0.25508317929759705,1.0
0.25461254612546125,1.0
0.2541436464088398,1.0
0.2536764705882353,1.0
0.25321100917431194,1.0
0.25274725274725274,1.0
0.2522851919561243,1.0
0.2518248175182482,1.0
0.25136612021857924,1.0
0.2509090909090909,1.0
0.25045372050816694,1.0
0.25,1.0
0.24954792043399637,1.0
0.2490974729241877,1.0
0.24864864864864866,1.0
0.24820143884892087,1.0
0.24775583482944344,1.0
0.24731182795698925,1.0
0.24686940966010734,1.0
0.24642857142857144,1.0
0.24598930481283424,1.0
0.24555160142348753,1.0
0.24511545293072823,1.0
0.24468085106382978,1.0
0.24424778761061947,1.0
0.24381625441696114,1.0
0.24338624338624337,1.0
0.24295774647887325,1.0
0.24253075571177504,1.0
0.24210526315789474,1.0
0.24168126094570927,1.0
0.24125874125874125,1.0
0.24083769633507854,1.0
0.24041811846689895,1.0
0.24,1.0
0.23958333333333334,1.0
0.2391681109185442,1.0
0.23875432525951557,1.0
0.23834196891191708,1.0
0.23793103448275862,1.0
0.23752151462994836,1.0
0.23711340206185566,1.0
0.2367066895368782,1.0
0.2363013698630137,1.0
0.2358974358974359,1.0
0.2354948805460751,1.0
0.23509369676320271,1.0
0.23469387755102042,1.0
0.23429541595925296,1.0
0.23389830508474577,1.0
0.233502538071066,1.0
0.23310810810810811,1.0
0.2327150084317032,1.0
0.23232323232323232,1.0
0.2319327731092437,1.0
0.23154362416107382,1.0
0.23115577889447236,1.0
0.23076923076923078,1.0
0.2303839732888147,1.0
0.23,1.0
0.22961730449251247,1.0
0.2292358803986711,1.0
0.22885572139303484,1.0
0.22847682119205298,1.0
0.228099173553719,1.0
0.22772277227722773,1.0
0.2273476112026359,1.0
0.22697368421052633,1.0
0.22660098522167488,1.0
0.2262295081967213,1.0
0.22585924713584288,1.0
0.22549019607843138,1.0
0.22512234910277323,1.0
0.2247557003257329,1.0
0.22439024390243903,1.0
0.22402597402597402,1.0
0.22366288492706646,1.0
0.22330097087378642,1.0
0.22294022617124395,1.0
0.22258064516129034,1.0
0.2222222222222222,1.0
0.22186495176848875,1.0
0.22150882825040127,1.0
0.22115384615384615,1.0
0.2208,1.0
0.22044728434504793,1.0
0.22009569377990432,1.0
0.2197452229299363,1.0
0.21939586645468998,1.0
0.21904761904761905,1.0
0.21870047543581617,1.0
0.21835443037974683,1.0
0.21800947867298578,1.0
0.21766561514195584,1.0
0.2173228346456693,1.0
0.2169811320754717,1.0
0.21664050235478807,1.0
0.21630094043887146,1.0
0.215962441314554,1.0
0.215625,1.0
0.21528861154446177,1.0
0.21495327102803738,1.0
0.21461897356143078,1.0
0.21428571428571427,1.0
0.21395348837209302,1.0
0.21362229102167182,1.0
0.2132921174652241,1.0
0.21296296296296297,1.0
0.21263482280431434,1.0
0.2123076923076923,1.0
0.2119815668202765,1.0
0.2116564417177914,1.0
0.2113323124042879,1.0
0.21100917431192662,1.0
0.21068702290076335,1.0
0.21036585365853658,1.0
0.2100456621004566,1.0
0.20972644376899696,1.0
0.2094081942336874,1.0
0.20909090909090908,1.0
0.2087745839636914,1.0
0.2084592145015106,1.0
0.2081447963800905,1.0
0.20783132530120482,1.0
0.2075187969924812,1.0
0.2072072072072072,1.0
0.20689655172413793,1.0
0.20658682634730538,1.0
0.2062780269058296,1.0
0.20597014925373133,1.0
0.20566318926974664,1.0
0.20535714285714285,1.0
0.2050520059435364,1.0
0.20474777448071216,1.0
0.20444444444444446,1.0
0.20414201183431951,1.0
0.2038404726735598,1.0
0.20353982300884957,1.0
0.203240058910162,1.0
0.20294117647058824,1.0
0.2026431718061674,1.0
0.20234604105571846,1.0
0.2020497803806735,1.0
0.20175438596491227,1.0
0.20145985401459854,1.0
0.20116618075801748,1.0
0.20087336244541484,1.0
0.2005813953488372,1.0
0.20029027576197386,1.0
0.2,1.0
0.19971056439942114,1.0
0.1994219653179191,1.0
0.19913419913419914,1.0
0.1988472622478386,1.0
0.1985611510791367,1.0
0.19827586206896552,1.0
0.19799139167862267,1.0
0.1977077363896848,1.0
0.19742489270386265,1.0
0.19714285714285715,1.0
0.19686162624821682,1.0
0.19658119658119658,1.0
0.19630156472261737,1.0
0.19602272727272727,1.0
0.19574468085106383,1.0
0.1954674220963173,1.0
0.19519094766619519,1.0
0.19491525423728814,1.0
0.19464033850493653,1.0
0.19436619718309858,1.0
0.1940928270042194,1.0
0.19382022471910113,1.0
0.1935483870967742,1.0
0.19327731092436976,1.0
0.193006993006993,1.0
0.19273743016759776,1.0
0.19246861924686193,1.0
0.19220055710306408,1.0
0.19193324061196107,1.0
0.19166666666666668,1.0
0.1914008321775312,1.0
0.19113573407202217,1.0
0.1908713692946058,1.0
0.19060773480662985,1.0
0.19034482758620688,1.0
0.19008264462809918,1.0
0.18982118294360384,1.0
0.18956043956043955,1.0
0.18930041152263374,1.0
0.18904109589041096,1.0
0.18878248974008208,1.0
0.1885245901639344,1.0
0.1882673942701228,1.0
0.1880108991825613,1.0
0.18775510204081633,1.0
0.1875,1.0
0.18724559023066487,1.0
0.18699186991869918,1.0
0.18673883626522328,1.0
0.1864864864864865,1.0
0.1862348178137652,1.0
0.18598382749326145,1.0
0.1857335127860027,1.0
0.18548387096774194,1.0
0.18523489932885906,1.0
0.18498659517426275,1.0
0.18473895582329317,1.0
0.18449197860962566,1.0
0.1842456608811749,1.0
0.184,1.0
0.18375499334221038,1.0
0.18351063829787234,1.0
0.18326693227091634,1.0
0.1830238726790451,1.0
0.1827814569536424,1.0
0.18253968253968253,1.0
0.18229854689564068,1.0
0.1820580474934037,1.0
0.18181818181818182,1.0
0.18157894736842106,1.0
0.18134034165571616,1.0
0.18110236220472442,1.0
0.18086500655307994,1.0
0.1806282722513089,1.0
0.1803921568627451,1.0
0.1801566579634465,1.0
0.17992177314211213,1.0
0.1796875,1.0
0.17945383615084526,1.0
0.17922077922077922,1.0
0.17898832684824903,1.0
0.17875647668393782,1.0
0.17852522639068563,1.0
0.17829457364341086,1.0
0.17806451612903226,1.0
0.17783505154639176,1.0
0.1776061776061776,1.0
0.17737789203084833,1.0
0.17715019255455713,1.0
0.17692307692307693,1.0
0.176696542893726,1.0
0.17647058823529413,1.0
0.17624521072796934,1.0
0.1760204081632653,1.0
0.17579617834394903,1.0
0.17557251908396945,1.0
0.17534942820838628,1.0
0.1751269035532995,1.0
0.17490494296577946,1.0
0.17468354430379746,1.0
0.17446270543615677,1.0
0.17424242424242425,1.0
0.17402269861286254,1.0
0.17380352644836272,1.0
0.17358490566037735,1.0
0.17336683417085427,1.0
0.17314930991217065,1.0
0.17293233082706766,1.0
0.17271589486858574,1.0
0.1725,1.0
0.17228464419475656,1.0
0.17206982543640897,1.0
0.1718555417185554,1.0
0.17164179104477612,1.0
0.17142857142857143,1.0
0.17121588089330025,1.0
0.17100371747211895,1.0
0.1707920792079208,1.0
0.17058096415327564,1.0
0.17037037037037037,1.0
0.17016029593094945,1.0
0.16995073891625614,1.0
0.16974169741697417,1.0
0.16953316953316952,1.0
0.16932515337423312,1.0
0.16911764705882354,1.0
0.1689106487148103,1.0
0.1687041564792176,1.0
0.1684981684981685,1.0
0.16829268292682928,1.0
0.16808769792935443,1.0
0.1678832116788321,1.0
0.16767922235722965,1.0
0.16747572815533981,1.0
0.16727272727272727,1.0
0.16707021791767554,1.0
0.16686819830713423,1.0
0.16666666666666666,1.0
0.16646562123039807,1.0
0.16626506024096385,1.0
0.16606498194945848,1.0
0.1658653846153846,1.0
0.16566626650660263,1.0
0.16546762589928057,1.0
0.16526946107784432,1.0
0.16507177033492823,1.0
0.16487455197132617,1.0
0.16467780429594273,1.0
0.16448152562574495,1.0
0.16428571428571428,1.0
0.16409036860879905,1.0
0.16389548693586697,1.0
0.16370106761565836,1.0
0.16350710900473933,1.0
0.16331360946745563,1.0
0.16312056737588654,1.0
0.16292798110979928,1.0
0.16273584905660377,1.0
0.1625441696113074,1.0
0.1623529411764706,1.0
0.16216216216216217,1.0
0.1619718309859155,1.0
0.16178194607268465,1.0
0.16159250585480095,1.0
0.16140350877192983,1.0
0.16121495327102803,1.0
0.16102683780630106,1.0
0.16083916083916083,1.0
0.16065192083818394,1.0
0.16046511627906976,1.0
0.1602787456445993,1.0
0.16009280742459397,1.0
0.15990730011587487,1.0
0.1597222222222222,1.0
0.15953757225433526,1.0
0.15935334872979215,1.0
0.15916955017301038,1.0
0.15898617511520738,1.0
0.15880322209436135,1.0
0.15862068965517243,1.0
0.1584385763490241,1.0
0.15825688073394495,1.0
0.15807560137457044,1.0
0.15789473684210525,1.0
0.15771428571428572,1.0
0.15753424657534246,1.0
0.1573546180159635,1.0
0.1571753986332574,1.0
0.15699658703071673,1.0
0.15681818181818183,1.0
0.15664018161180476,1.0
0.1564625850340136,1.0
0.15628539071347677,1.0
0.15610859728506787,1.0
0.15593220338983052,1.0
0.15575620767494355,1.0
0.1555806087936866,1.0
0.1554054054054054,1.0
0.15523059617547807,1.0
0.1550561797752809,1.0
0.15488215488215487,1.0
0.1547085201793722,1.0
0.15453527435610304,1.0
0.15436241610738255,1.0
0.15418994413407822,1.0
0.15401785714285715,1.0
0.15384615384615385,1.0
0.15367483296213807,1.0
0.15350389321468297,1.0
0.15333333333333332,1.0
0.15316315205327413,1.0
0.15299334811529933,1.0
0.15282392026578073,1.0
0.15265486725663716,1.0
0.15248618784530388,1.0
0.152317880794702,1.0
0.15214994487320838,1.0
0.15198237885462554,1.0
0.15181518151815182,1.0
0.15164835164835164,1.0
0.15148188803512624,1.0
0.1513157894736842,1.0
0.1511500547645126,1.0
0.15098468271334792,1.0
0.15081967213114755,1.0
0.15065502183406113,1.0
0.1504907306434024,1.0
0.1503267973856209,1.0
0.1501632208922742,1.0
0.15,1.0
0.1498371335504886,1.0
0.14967462039045554,1.0
0.1495124593716143,1.0
0.14935064935064934,1.0
0.1491891891891892,1.0
0.1490280777537797,1.0
0.1488673139158576,1.0
0.14870689655172414,1.0
0.14854682454251883,1.0
0.14838709677419354,1.0
0.14822771213748656,1.0
0.148068669527897,1.0
0.14790996784565916,1.0
0.14775160599571735,1.0
0.14759358288770053,1.0
0.14743589743589744,1.0
0.1472785485592316,1.0
0.14712153518123666,1.0
0.14696485623003194,1.0
0.14680851063829786,1.0
0.14665249734325186,1.0
0.1464968152866242,1.0
0.14634146341463414,1.0
0.1461864406779661,1.0
0.14603174603174604,1.0
0.14587737843551796,1.0
0.1457233368532207,1.0
0.14556962025316456,1.0
0.14541622760800843,1.0
0.14526315789473684,1.0
0.14511041009463724,1.0
0.14495798319327732,1.0
0.14480587618048268,1.0
0.14465408805031446,1.0
0.14450261780104712,1.0
0.14435146443514643,1.0
0.14420062695924765,1.0
0.1440501043841336,1.0
0.14389989572471323,1.0


==> Definitions/data/precision_recall_SR_SR_cars_end_end.csv <==
precision,recall
1,0.0015625
1,0.003125
1,0.0046875
1,0.00625
1,0.0078125
1,0.009375
1,0.0109375
1,0.0125
1,0.0140625
1,0.015625
1,0.0171875
1,0.01875
1,0.0203125
1,0.021875
1,0.0234375
1,0.025
1,0.0265625
1,0.028125
1,0.0296875
1,0.03125
1,0.0328125
1,0.034375
1,0.0359375
1,0.0375
1,0.0390625
1,0.040625
1,0.0421875
1,0.04375
1,0.0453125
1,0.046875
1,0.0484375
1,0.05
1,0.0515625
1,0.053125
1,0.0546875
1,0.05625
1,0.0578125
1,0.059375
1,0.0609375
1,0.0625
1,0.0640625
1,0.065625
1,0.0671875
1,0.06875
1,0.0703125
1,0.071875
1,0.0734375
1,0.075
1,0.0765625
1,0.078125
1,0.0796875
1,0.08125
1,0.0828125
1,0.084375
1,0.0859375
1,0.0875
1,0.0890625
1,0.090625
1,0.0921875
1,0.09375
1,0.0953125
1,0.096875
1,0.0984375
1,0.1
1,0.1015625
1,0.103125
1,0.1046875
1,0.10625
1,0.1078125
1,0.109375
1,0.1109375
1,0.1125
1,0.1140625
1,0.115625
1,0.1171875
1,0.11875
1,0.1203125
1,0.121875
1,0.1234375
1,0.125
1,0.1265625
1,0.128125
1,0.1296875
1,0.13125
1,0.1328125
1,0.134375
1,0.1359375
1,0.1375
1,0.1390625
1,0.140625
1,0.1421875
1,0.14375
1,0.1453125
1,0.146875
1,0.1484375
1,0.15
1,0.1515625
1,0.153125
1,0.1546875
1,0.15625
1,0.1578125
1,0.159375
1,0.1609375
1,0.1625
1,0.1640625
1,0.165625
1,0.1671875
1,0.16875
1,0.1703125
1,0.171875
1,0.1734375
1,0.175
1,0.1765625
1,0.178125
1,0.1796875
1,0.18125
1,0.1828125
1,0.184375
1,0.1859375
1,0.1875
1,0.1890625
1,0.190625
1,0.1921875
1,0.19375
1,0.1953125
1,0.196875
1,0.1984375
1,0.2
1,0.2015625
1,0.203125
1,0.2046875
1,0.20625
1,0.2078125
1,0.209375
1,0.2109375
1,0.2125
1,0.2140625
1,0.215625
1,0.2171875
1,0.21875
1,0.2203125
1,0.221875
1,0.2234375
1,0.225
1,0.2265625
1,0.228125
1,0.2296875
1,0.23125
1,0.2328125
1,0.234375
1,0.2359375
1,0.2375
1,0.2390625
1,0.240625
1,0.2421875
1,0.24375
1,0.2453125
1,0.246875
1,0.2484375
1,0.25
1,0.2515625
1,0.253125
1,0.2546875
1,0.25625
1,0.2578125
1,0.259375
1,0.2609375
1,0.2625
1,0.2640625
1,0.265625
1,0.2671875
1,0.26875
1,0.2703125
1,0.271875
1,0.2734375
1,0.275
1,0.2765625
1,0.278125
1,0.2796875
1,0.28125
1,0.2828125
1,0.284375
1,0.2859375
1,0.2875
1,0.2890625
1,0.290625
1,0.2921875
1,0.29375
1,0.2953125
1,0.296875
1,0.2984375
1,0.3
1,0.3015625
1,0.303125
1,0.3046875
1,0.30625
1,0.3078125
1,0.309375
1,0.3109375
1,0.3125
1,0.3140625
1,0.315625
1,0.3171875
1,0.31875
1,0.3203125
1,0.321875
1,0.3234375
1,0.325
1,0.3265625
1,0.328125
1,0.3296875
1,0.33125
1,0.3328125
1,0.334375
1,0.3359375
1,0.3375
1,0.3390625
1,0.340625
1,0.3421875
1,0.34375
1,0.3453125
1,0.346875
1,0.3484375
1,0.35
1,0.3515625
1,0.353125
1,0.3546875
1,0.35625
1,0.3578125
1,0.359375
1,0.3609375
1,0.3625
1,0.3640625
1,0.365625
1,0.3671875
1,0.36875
1,0.3703125
1,0.371875
1,0.3734375
1,0.375
1,0.3765625
1,0.378125
1,0.3796875
1,0.38125
1,0.3828125
1,0.384375
1,0.3859375
1,0.3875
1,0.3890625
1,0.390625
1,0.3921875
1,0.39375
1,0.3953125
1,0.396875
1,0.3984375
1,0.4
1,0.4015625
1,0.403125
1,0.4046875
1,0.40625
1,0.40625
1,0.4078125
1,0.409375
1,0.4109375
0.99734641509434,0.4125
0.997360601503759,0.4140625
0.99737468164794,0.415625
0.997388656716418,0.4171875
0.997402527881041,0.41875
0.997416296296296,0.4203125
0.997429963099631,0.421875
0.997443529411765,0.4234375
0.997456996336996,0.425
0.997470364963503,0.4265625
0.997483636363636,0.428125
0.997496811594203,0.4296875
0.997509891696751,0.43125
0.997522877697841,0.4328125
0.997535770609319,0.434375
0.997548571428571,0.4359375
0.99756128113879,0.4375
0.99757390070922,0.4390625
0.997586431095406,0.440625
0.99758643109541,0.4421875
0.99758643109541,0.44375
0.99758643109541,0.4453125
0.99758643109541,0.446875
0.99758643109541,0.4484375
0.99758643109541,0.45
0.99758643109541,0.4515625
0.99758643109541,0.453125
0.99758643109541,0.4546875
0.9975864310954,0.45625
0.9975864310954,0.4578125
0.9975864310954,0.459375
0.9975864310954,0.4609375
0.9975864310954,0.4625
0.9975864310954,0.4640625
0.996775518394649,0.465625
0.996786666666667,0.4671875
0.996797740863787,0.46875
0.996808741721854,0.4703125
0.996819669966997,0.471875
0.99683052631579,0.4734375
0.99684131147541,0.475
0.996852026143791,0.4765625
0.996862671009772,0.478125
0.996873246753247,0.4796875
0.996883754045308,0.48125
0.996894193548387,0.4828125
0.996904565916399,0.484375
0.996914871794872,0.4859375
0.996925111821086,0.4875
0.996935286624204,0.4890625
0.996945396825397,0.490625
0.996955443037975,0.4921875
0.996965425867508,0.49375
0.996975345911949,0.4953125
0.996985203761756,0.496875
0.996995,0.4984375
0.997004735202492,0.5
0.997014409937888,0.5015625
0.997024024767802,0.503125
0.997033580246913,0.5046875
0.997043076923077,0.50625
0.997052515337423,0.5078125
0.997061896024465,0.509375
0.997071219512195,0.5109375
0.997080486322188,0.5125
0.997089696969697,0.5140625
0.997098851963746,0.515625
0.997107951807229,0.5171875
0.997116996996997,0.51875
0.997125988023952,0.5203125
0.997134925373134,0.521875
0.99714380952381,0.5234375
0.997152640949555,0.525
0.997161420118343,0.5265625
0.997170147492625,0.528125
0.997178823529412,0.5296875
0.997187448680352,0.53125
0.997196023391813,0.5328125
0.997204548104956,0.534375
0.997213023255814,0.5359375
0.997221449275362,0.5375
0.997229826589595,0.5390625
0.997238155619596,0.540625
0.997246436781609,0.5421875
0.997254670487106,0.54375
0.997262857142857,0.5453125
0.997270997150997,0.546875
0.997279090909091,0.5484375
0.997287138810198,0.55
0.997295141242938,0.5515625
0.997303098591549,0.553125
0.997311011235955,0.5546875
0.997318879551821,0.55625
0.997326703910614,0.5578125
0.997334484679666,0.559375
0.997342222222222,0.5609375
0.997349916897507,0.5625
0.997357569060773,0.5640625
0.997365179063361,0.565625
0.997372747252747,0.5671875
0.997380273972603,0.56875
0.997387759562842,0.5703125
0.997395204359673,0.571875
0.997402608695652,0.5734375
0.997409972899729,0.575
0.997417297297297,0.5765625
0.997424582210242,0.578125
0.997431827956989,0.5796875
0.997439034852547,0.58125
0.997446203208556,0.5828125
0.997453333333333,0.584375
0.997460425531915,0.5859375
0.997467480106101,0.5875
0.997474497354497,0.5890625
0.997481477572559,0.590625
0.997488421052632,0.5921875
0.99749532808399,0.59375
0.99750219895288,0.5953125
0.997509033942559,0.596875
0.997515833333333,0.5984375
0.997402597402597,0.6
0.99740932642487,0.6015625
0.997416020671835,0.603125
0.997422680412371,0.6046875
0.997429305912596,0.60625
0.996871794871795,0.60625
0.996884910485933,0.6078125
0.996897959183674,0.609375
0.996910941475827,0.6109375
0.99692385786802,0.6125
0.996936708860759,0.6140625
0.996949494949495,0.615625
0.996962216624685,0.6171875
0.996974874371859,0.61875
0.996987468671679,0.6203125
0.9969,0.621875
0.99691246882793,0.6234375
0.99692487562189,0.625
0.996937220843672,0.6265625
0.996949504950495,0.628125
0.996961728395062,0.6296875
0.996973891625616,0.63125
0.996985995085995,0.6328125
0.996998039215686,0.634375
0.997010024449878,0.6359375
0.997021951219512,0.6375
0.997033819951338,0.6390625
0.997045631067961,0.640625
0.997057384987893,0.6421875
0.997069082125604,0.64375
0.997080722891566,0.6453125
0.997092307692308,0.646875
0.997103836930456,0.6484375
0.997115311004785,0.65
0.997126730310262,0.6515625
0.997138095238095,0.653125
0.997149406175772,0.6546875
0.997160663507109,0.65625
0.997171867612293,0.6578125
0.997183018867924,0.659375
0.997194117647059,0.6609375
0.997205164319249,0.6625
0.997216159250586,0.6640625
0.997227102803738,0.665625
0.997237995337995,0.6671875
0.997248837209302,0.66875
0.997259628770302,0.6703125
0.99727037037037,0.671875
0.997281062355658,0.6734375
0.997291705069124,0.675
0.997302298850575,0.6765625
0.997312844036697,0.678125
0.997323340961098,0.6796875
0.997333789954338,0.68125
0.997344191343963,0.6828125
0.997354545454546,0.684375
0.99736485260771,0.6859375
0.997375113122172,0.6875
0.99738532731377,0.6890625
0.997395495495496,0.690625
0.997405617977528,0.6921875
0.997415695067265,0.69375
0.997425727069351,0.6953125
0.997435714285714,0.696875
0.99744565701559,0.6984375
0.997455555555555,0.7
0.997465410199557,0.7015625
0.997475221238938,0.703125
0.997484988962472,0.7046875
0.997494713656388,0.70625
0.997504395604396,0.7078125
0.997514035087719,0.709375
0.99752363238512,0.7109375
0.997533187772926,0.7125
0.997542701525054,0.7140625
0.997552173913044,0.715625
0.997561605206074,0.7171875
0.997570995670996,0.71875
0.997580345572354,0.7203125
0.997589655172414,0.721875
0.997598924731183,0.7234375
0.994362231759657,0.7234375
0.994376017130621,0.725
0.994389743589744,0.7265625
0.994403411513859,0.728125
0.994417021276596,0.7296875
0.994430573248407,0.73125
0.99444406779661,0.7328125
0.994457505285412,0.734375
0.994470886075949,0.7359375
0.994484210526316,0.7375
0.994497478991597,0.7390625
0.994510691823899,0.740625
0.994523849372385,0.7421875
0.994536951983299,0.74375
0.99455,0.7453125
0.994562993762994,0.746875
0.994575933609958,0.7484375
0.994588819875776,0.75
0.994601652892562,0.7515625
0.994614432989691,0.753125
0.994627160493827,0.7546875
0.994639835728953,0.75625
0.994652459016393,0.7578125
0.994665030674847,0.759375
0.994677551020408,0.7609375
0.994690020366599,0.7625
0.99470243902439,0.7640625
0.994714807302231,0.765625
0.994727125506073,0.7671875
0.994739393939394,0.76875
0.994751612903226,0.7703125
0.994763782696177,0.771875
0.994775903614458,0.7734375
0.994787975951904,0.775
0.9948,0.7765625
0.994811976047904,0.778125
0.99482390438247,0.7796875
0.99483578528827,0.78125
0.994847619047619,0.7828125
0.994859405940594,0.784375
0.994871146245059,0.7859375
0.994882840236686,0.7875
0.994894488188976,0.7890625
0.994906090373281,0.790625
0.994917647058824,0.7921875
0.99492915851272,0.79375
0.994940625,0.7953125
0.994952046783626,0.796875
0.994963424124514,0.7984375
0.994974757281553,0.8
0.994986046511628,0.8015625
0.994997292069632,0.803125
0.995008494208494,0.8046875
0.995019653179191,0.80625
0.994107692307692,0.80625
0.99412245681382,0.8078125
0.994137164750958,0.809375
0.994151816443595,0.8109375
0.99416641221374,0.8125
0.994180952380952,0.8140625
0.994195437262358,0.815625
0.994209867172676,0.8171875
0.994224242424242,0.81875
0.994238563327032,0.8203125
0.994252830188679,0.821875
0.994267043314501,0.8234375
0.994281203007519,0.825
0.99439530956848,0.8265625
0.99440936329588,0.828125
0.994423364485981,0.8296875
0.994437313432836,0.83125
0.994451210428305,0.8328125
0.994465055762082,0.834375
0.994478849721707,0.8359375
0.994492592592593,0.8375
0.994506284658041,0.8390625
0.994519926199262,0.840625
0.994533517495396,0.8421875
0.994547058823529,0.84375
0.994560550458716,0.8453125
0.994573992673993,0.846875
0.994587385740402,0.8484375
0.994600729927007,0.85
0.994614025500911,0.8515625
0.994627272727273,0.853125
0.994640471869328,0.8546875
0.994653623188406,0.85625
0.994666726943942,0.8578125
0.994679783393502,0.859375
0.994692792792793,0.8609375
0.994705755395684,0.8625
0.994718671454219,0.8640625
0.994731541218638,0.865625
0.994744364937388,0.8671875
0.994757142857143,0.86875
0.994769875222816,0.8703125
0.99478256227758,0.871875
0.994795204262878,0.8734375
0.99480780141844,0.875
0.994820353982301,0.8765625
0.994832862190813,0.878125
0.99484532627866,0.8796875
0.994857746478873,0.8796875
0.994870123022847,0.8796875
0.994882456140351,0.8796875
0.994894746059545,0.8859375
0.994906993006993,0.8875
0.994919197207679,0.8890625
0.994931358885017,0.890625
0.994043478260869,0.8921875
0.994055555555556,0.89375
0.994067590987868,0.8953125
0.994079584775086,0.896875
0.994091537132988,0.9
0.994103448275862,0.9
0.994115318416523,0.9
0.994127147766323,0.903125
0.994138936535163,0.9046875
0.994150684931507,0.90625
0.994162393162393,0.9078125
0.994174061433447,0.909375
0.994185689948893,0.9109375
0.994197278911565,0.9125
0.99420882852292,0.9125
0.994220338983051,0.915625
0.994231810490694,0.9171875
0.994243243243243,0.91875
0.994254637436762,0.91875
0.994265993265993,0.91875
0.99427731092437,0.9234375
0.994288590604027,0.925
0.994299832495812,0.9265625
0.994311036789297,0.928125
0.994322203672788,0.9296875
0.994333333333333,0.93125
0.994344425956739,0.9328125
0.994355481727575,0.934375
0.994366500829187,0.9359375
0.994477483443708,0.9375
0.994488429752066,0.9375
0.994499339933993,0.9375
0.99451021416804,0.9421875
0.994521052631579,0.94375
0.994531855500821,0.9453125
0.994542622950819,0.946875
0.994553355155483,0.9484375
0.994564052287582,0.95
0.99457471451876,0.95
0.994585342019544,0.95
0.99459593495935,0.9546875
0.994606493506493,0.95625
0.994617017828201,0.95625
0.994627508090615,0.959375
0.994637964458804,0.9625
0.994648387096774,0.9625
0.994658776167472,0.9625
0.994669131832797,0.965625
0.994679454253612,0.9671875
0.994689743589744,0.96875
0.9947,0.96875
0.994710223642173,0.971875
0.994720414673046,0.9734375
0.994730573248407,0.975
0.993150874403816,0.976
0.99307619047619,0.976
0.991591283676704,0.9765625
0.991591283676704,0.978125
0.991591283676704,0.9796875
0.991491283676704,0.98125
0.990891283676704,0.9815
0.990093710691824,0.9815
0.988560815047022,0.9815
0.988560815047022,0.9815
0.988560815047022,0.9859375
0.988560815047022,0.9875
0.988560815047022,0.9890625
0.988560815047022,0.991625
0.987103110419907,0.991625
0.985572049689441,0.991625
0.984045736434108,0.9925
0.982524148606811,0.9928
0.98255285935085,0.9929
0.981038271604938,0.9931875
0.979528351309707,0.9931875
0.979561538461538,0.9931875
0.978058525345622,0.9931875
0.976560122699386,0.9931875
0.975066309341501,0.99375
0.973577064220183,0.99375
0.973092366412214,0.99375
0.971612195121951,0.99375
0.970136529680365,0.99375
0.968665349544073,0.99375
0.967198634294386,0.99375
0.965736363636364,0.99375
0.964278517397882,0.99375


==> Definitions/data/precision_recall_SR_SR_cowc.csv <==
precision,recall
1.0,0.0015625
1.0,0.003125
1.0,0.0046875
1.0,0.00625
1.0,0.0078125
1.0,0.009375
1.0,0.0109375
1.0,0.0125
1.0,0.0140625
1.0,0.015625
1.0,0.0171875
1.0,0.01875
1.0,0.0203125
1.0,0.021875
1.0,0.0234375
1.0,0.025
1.0,0.0265625
1.0,0.028125
1.0,0.0296875
1.0,0.03125
1.0,0.0328125
1.0,0.034375
1.0,0.0359375
1.0,0.0375
1.0,0.0390625
1.0,0.040625
1.0,0.0421875
1.0,0.04375
1.0,0.0453125
1.0,0.046875
1.0,0.0484375
1.0,0.05
1.0,0.0515625
1.0,0.053125
1.0,0.0546875
1.0,0.05625
1.0,0.0578125
1.0,0.059375
1.0,0.0609375
1.0,0.0625
1.0,0.0640625
1.0,0.065625
1.0,0.0671875
1.0,0.06875
1.0,0.0703125
1.0,0.071875
1.0,0.0734375
1.0,0.075
1.0,0.0765625
1.0,0.078125
1.0,0.0796875
1.0,0.08125
1.0,0.0828125
1.0,0.084375
1.0,0.0859375
1.0,0.0875
1.0,0.0890625
1.0,0.090625
1.0,0.0921875
1.0,0.09375
1.0,0.0953125
1.0,0.096875
1.0,0.0984375
1.0,0.1
1.0,0.1015625
1.0,0.103125
1.0,0.1046875
1.0,0.10625
1.0,0.1078125
1.0,0.109375
1.0,0.1109375
1.0,0.1125
1.0,0.1140625
1.0,0.115625
1.0,0.1171875
1.0,0.11875
1.0,0.1203125
1.0,0.121875
1.0,0.1234375
1.0,0.125
1.0,0.1265625
1.0,0.128125
1.0,0.1296875
1.0,0.13125
1.0,0.1328125
1.0,0.134375
1.0,0.1359375
1.0,0.1375
1.0,0.1390625
1.0,0.140625
1.0,0.1421875
1.0,0.14375
1.0,0.1453125
1.0,0.146875
1.0,0.1484375
1.0,0.15
1.0,0.1515625
1.0,0.153125
1.0,0.1546875
1.0,0.15625
1.0,0.1578125
1.0,0.159375
1.0,0.1609375
1.0,0.1625
1.0,0.1640625
1.0,0.165625
1.0,0.1671875
1.0,0.16875
1.0,0.1703125
1.0,0.171875
1.0,0.1734375
1.0,0.175
1.0,0.1765625
1.0,0.178125
1.0,0.1796875
1.0,0.18125
1.0,0.1828125
1.0,0.184375
1.0,0.1859375
1.0,0.1875
1.0,0.1890625
1.0,0.190625
1.0,0.1921875
1.0,0.19375
1.0,0.1953125
1.0,0.196875
1.0,0.1984375
1.0,0.2
1.0,0.2015625
1.0,0.203125
1.0,0.2046875
1.0,0.20625
1.0,0.2078125
1.0,0.209375
1.0,0.2109375
1.0,0.2125
1.0,0.2140625
1.0,0.215625
1.0,0.2171875
1.0,0.21875
1.0,0.2203125
1.0,0.221875
1.0,0.2234375
1.0,0.225
1.0,0.2265625
1.0,0.228125
1.0,0.2296875
1.0,0.23125
1.0,0.2328125
1.0,0.234375
1.0,0.2359375
1.0,0.2375
1.0,0.2390625
1.0,0.240625
1.0,0.2421875
1.0,0.24375
1.0,0.2453125
1.0,0.246875
1.0,0.2484375
1.0,0.25
1.0,0.2515625
1.0,0.253125
1.0,0.2546875
1.0,0.25625
1.0,0.2578125
1.0,0.259375
1.0,0.2609375
1.0,0.2625
1.0,0.2640625
1.0,0.265625
1.0,0.2671875
1.0,0.26875
1.0,0.2703125
1.0,0.271875
1.0,0.2734375
1.0,0.275
1.0,0.2765625
1.0,0.278125
1.0,0.2796875
1.0,0.28125
1.0,0.2828125
1.0,0.284375
1.0,0.2859375
1.0,0.2875
1.0,0.2890625
1.0,0.290625
1.0,0.2921875
1.0,0.29375
1.0,0.2953125
1.0,0.296875
1.0,0.2984375
1.0,0.3
1.0,0.3015625
1.0,0.303125
1.0,0.3046875
1.0,0.30625
1.0,0.3078125
1.0,0.309375
1.0,0.3109375
1.0,0.3125
1.0,0.3140625
1.0,0.315625
1.0,0.3171875
1.0,0.31875
1.0,0.3203125
1.0,0.321875
1.0,0.3234375
1.0,0.325
1.0,0.3265625
1.0,0.328125
1.0,0.3296875
1.0,0.33125
1.0,0.3328125
1.0,0.334375
1.0,0.3359375
1.0,0.3375
1.0,0.3390625
1.0,0.340625
1.0,0.3421875
1.0,0.34375
1.0,0.3453125
1.0,0.346875
1.0,0.3484375
1.0,0.35
1.0,0.3515625
1.0,0.353125
1.0,0.3546875
1.0,0.35625
1.0,0.3578125
1.0,0.359375
1.0,0.3609375
1.0,0.3625
1.0,0.3640625
1.0,0.365625
1.0,0.3671875
1.0,0.36875
1.0,0.3703125
1.0,0.371875
1.0,0.3734375
1.0,0.375
1.0,0.3765625
1.0,0.378125
1.0,0.3796875
1.0,0.38125
1.0,0.3828125
1.0,0.384375
1.0,0.3859375
1.0,0.3875
1.0,0.3890625
1.0,0.390625
1.0,0.3921875
1.0,0.39375
1.0,0.3953125
1.0,0.396875
1.0,0.3984375
1.0,0.4
1.0,0.4015625
1.0,0.403125
1.0,0.4046875
1.0,0.40625
0.9961685823754789,0.40625
0.9961832061068703,0.4078125
0.9961977186311787,0.409375
0.9962121212121212,0.4109375
0.9962264150943396,0.4125
0.9962406015037594,0.4140625
0.9962546816479401,0.415625
0.996268656716418,0.4171875
0.9962825278810409,0.41875
0.9962962962962963,0.4203125
0.996309963099631,0.421875
0.9963235294117647,0.4234375
0.9963369963369964,0.425
0.9963503649635036,0.4265625
0.9963636363636363,0.428125
0.9963768115942029,0.4296875
0.9963898916967509,0.43125
0.9964028776978417,0.4328125
0.996415770609319,0.434375
0.9964285714285714,0.4359375
0.99644128113879,0.4375
0.9964539007092199,0.4390625
0.9964664310954063,0.440625
0.9964788732394366,0.4421875
0.9964912280701754,0.44375
0.9965034965034965,0.4453125
0.9965156794425087,0.446875
0.9965277777777778,0.4484375
0.9965397923875432,0.45
0.996551724137931,0.4515625
0.9965635738831615,0.453125
0.9965753424657534,0.4546875
0.9965870307167235,0.45625
0.9965986394557823,0.4578125
0.9966101694915255,0.459375
0.9966216216216216,0.4609375
0.9966329966329966,0.4625
0.9966442953020134,0.4640625
0.9966555183946488,0.465625
0.9966666666666667,0.4671875
0.9966777408637874,0.46875
0.9966887417218543,0.4703125
0.9966996699669967,0.471875
0.9967105263157895,0.4734375
0.9967213114754099,0.475
0.9967320261437909,0.4765625
0.996742671009772,0.478125
0.9967532467532467,0.4796875
0.9967637540453075,0.48125
0.9967741935483871,0.4828125
0.9967845659163987,0.484375
0.9967948717948718,0.4859375
0.9968051118210862,0.4875
0.9968152866242038,0.4890625
0.9968253968253968,0.490625
0.9968354430379747,0.4921875
0.9968454258675079,0.49375
0.9968553459119497,0.4953125
0.9968652037617555,0.496875
0.996875,0.4984375
0.9968847352024922,0.5
0.9968944099378882,0.5015625
0.9969040247678018,0.503125
0.9969135802469136,0.5046875
0.9969230769230769,0.50625
0.9969325153374233,0.5078125
0.9969418960244648,0.509375
0.9969512195121951,0.5109375
0.9969604863221885,0.5125
0.996969696969697,0.5140625
0.9969788519637462,0.515625
0.9969879518072289,0.5171875
0.996996996996997,0.51875
0.9970059880239521,0.5203125
0.9970149253731343,0.521875
0.9970238095238095,0.5234375
0.9970326409495549,0.525
0.9970414201183432,0.5265625
0.9970501474926253,0.528125
0.9970588235294118,0.5296875
0.9970674486803519,0.53125
0.9970760233918129,0.5328125
0.9970845481049563,0.534375
0.997093023255814,0.5359375
0.9971014492753624,0.5375
0.9971098265895953,0.5390625
0.9971181556195965,0.540625
0.9971264367816092,0.5421875
0.997134670487106,0.54375
0.9971428571428571,0.5453125
0.9971509971509972,0.546875
0.9971590909090909,0.5484375
0.9971671388101983,0.55
0.9971751412429378,0.5515625
0.9971830985915493,0.553125
0.9971910112359551,0.5546875
0.9971988795518207,0.55625
0.9972067039106145,0.5578125
0.9972144846796658,0.559375
0.9972222222222222,0.5609375
0.997229916897507,0.5625
0.9972375690607734,0.5640625
0.9972451790633609,0.565625
0.9972527472527473,0.5671875
0.9972602739726028,0.56875
0.9972677595628415,0.5703125
0.997275204359673,0.571875
0.9972826086956522,0.5734375
0.997289972899729,0.575
0.9972972972972973,0.5765625
0.9973045822102425,0.578125
0.9973118279569892,0.5796875
0.9973190348525469,0.58125
0.9973262032085561,0.5828125
0.9973333333333333,0.584375
0.9973404255319149,0.5859375
0.9973474801061007,0.5875
0.9973544973544973,0.5890625
0.9973614775725593,0.590625
0.9973684210526316,0.5921875
0.9973753280839895,0.59375
0.9973821989528796,0.5953125
0.9973890339425587,0.596875
0.9973958333333334,0.5984375
0.9974025974025974,0.6
0.9974093264248705,0.6015625
0.9974160206718347,0.603125
0.9974226804123711,0.6046875
0.9974293059125964,0.60625
0.9948717948717949,0.60625
0.9948849104859335,0.6078125
0.9948979591836735,0.609375
0.9949109414758269,0.6109375
0.9949238578680203,0.6125
0.9949367088607595,0.6140625
0.9949494949494949,0.615625
0.9949622166246851,0.6171875
0.9949748743718593,0.61875
0.9949874686716792,0.6203125
0.995,0.621875
0.9950124688279302,0.6234375
0.9950248756218906,0.625
0.9950372208436724,0.6265625
0.995049504950495,0.628125
0.9950617283950617,0.6296875
0.9950738916256158,0.63125
0.995085995085995,0.6328125
0.9950980392156863,0.634375
0.9951100244498777,0.6359375
0.9951219512195122,0.6375
0.9951338199513382,0.6390625
0.9951456310679612,0.640625
0.9951573849878934,0.6421875
0.9951690821256038,0.64375
0.9951807228915662,0.6453125
0.9951923076923077,0.646875
0.9952038369304557,0.6484375
0.9952153110047847,0.65
0.9952267303102625,0.6515625
0.9952380952380953,0.653125
0.995249406175772,0.6546875
0.995260663507109,0.65625
0.9952718676122931,0.6578125
0.9952830188679245,0.659375
0.9952941176470588,0.6609375
0.9953051643192489,0.6625
0.9953161592505855,0.6640625
0.9953271028037384,0.665625
0.9953379953379954,0.6671875
0.9953488372093023,0.66875
0.9953596287703016,0.6703125
0.9953703703703703,0.671875
0.9953810623556582,0.6734375
0.9953917050691244,0.675
0.9954022988505747,0.6765625
0.9954128440366973,0.678125
0.9954233409610984,0.6796875
0.9954337899543378,0.68125
0.9954441913439636,0.6828125
0.9954545454545455,0.684375
0.9954648526077098,0.6859375
0.995475113122172,0.6875
0.9954853273137697,0.6890625
0.9954954954954955,0.690625
0.9955056179775281,0.6921875
0.9955156950672646,0.69375
0.9955257270693513,0.6953125
0.9955357142857143,0.696875
0.9955456570155902,0.6984375
0.9955555555555555,0.7
0.9955654101995566,0.7015625
0.995575221238938,0.703125
0.9955849889624724,0.7046875
0.9955947136563876,0.70625
0.9956043956043956,0.7078125
0.9956140350877193,0.709375
0.9956236323851203,0.7109375
0.9956331877729258,0.7125
0.9956427015250545,0.7140625
0.9956521739130435,0.715625
0.9956616052060737,0.7171875
0.9956709956709957,0.71875
0.9956803455723542,0.7203125
0.9956896551724138,0.721875
0.9956989247311828,0.7234375
0.9935622317596566,0.7234375
0.9935760171306209,0.725
0.9935897435897436,0.7265625
0.9936034115138592,0.728125
0.9936170212765958,0.7296875
0.9936305732484076,0.73125
0.9936440677966102,0.7328125
0.9936575052854123,0.734375
0.9936708860759493,0.7359375
0.9936842105263158,0.7375
0.9936974789915967,0.7390625
0.9937106918238994,0.740625
0.9937238493723849,0.7421875
0.9937369519832986,0.74375
0.99375,0.7453125
0.9937629937629938,0.746875
0.9937759336099585,0.7484375
0.9937888198757764,0.75
0.993801652892562,0.7515625
0.9938144329896907,0.753125
0.9938271604938271,0.7546875
0.9938398357289527,0.75625
0.9938524590163934,0.7578125
0.9938650306748467,0.759375
0.9938775510204082,0.7609375
0.9938900203665988,0.7625
0.9939024390243902,0.7640625
0.9939148073022313,0.765625
0.9939271255060729,0.7671875
0.9939393939393939,0.76875
0.9939516129032258,0.7703125
0.993963782696177,0.771875
0.9939759036144579,0.7734375
0.9939879759519038,0.775
0.994,0.7765625
0.9940119760479041,0.778125
0.9940239043824701,0.7796875
0.9940357852882704,0.78125
0.9940476190476191,0.7828125
0.994059405940594,0.784375
0.9940711462450593,0.7859375
0.9940828402366864,0.7875
0.9940944881889764,0.7890625
0.9941060903732809,0.790625
0.9941176470588236,0.7921875
0.9941291585127201,0.79375
0.994140625,0.7953125
0.9941520467836257,0.796875
0.9941634241245136,0.7984375
0.9941747572815534,0.8
0.9941860465116279,0.8015625
0.9941972920696325,0.803125
0.9942084942084942,0.8046875
0.9942196531791907,0.80625
0.9923076923076923,0.80625
0.9923224568138196,0.8078125
0.9923371647509579,0.809375
0.9923518164435946,0.8109375
0.9923664122137404,0.8125
0.9923809523809524,0.8140625
0.9923954372623575,0.815625
0.9924098671726755,0.8171875
0.9924242424242424,0.81875
0.9924385633270322,0.8203125
0.9924528301886792,0.821875
0.992467043314501,0.8234375
0.9924812030075187,0.825
0.9924953095684803,0.8265625
0.9925093632958801,0.828125
0.9925233644859813,0.8296875
0.9925373134328358,0.83125
0.9925512104283054,0.8328125
0.9925650557620818,0.834375
0.9925788497217068,0.8359375
0.9925925925925926,0.8375
0.9926062846580407,0.8390625
0.992619926199262,0.840625
0.992633517495396,0.8421875
0.9926470588235294,0.84375
0.9926605504587156,0.8453125
0.9926739926739927,0.846875
0.9926873857404022,0.8484375
0.9927007299270073,0.85
0.9927140255009107,0.8515625
0.9927272727272727,0.853125
0.9927404718693285,0.8546875
0.9927536231884058,0.85625
0.9927667269439421,0.8578125
0.9927797833935018,0.859375
0.9927927927927928,0.8609375
0.9928057553956835,0.8625
0.992818671454219,0.8640625
0.992831541218638,0.865625
0.9928443649373881,0.8671875
0.9928571428571429,0.86875
0.9928698752228164,0.8703125
0.9928825622775801,0.871875
0.9928952042628775,0.8734375
0.9929078014184397,0.875
0.9929203539823008,0.8765625
0.9929328621908127,0.878125
0.9929453262786596,0.8796875
0.9929577464788732,0.88125
0.9929701230228472,0.8828125
0.9929824561403509,0.884375
0.9929947460595446,0.8859375
0.993006993006993,0.8875
0.9930191972076788,0.8890625
0.9930313588850174,0.890625
0.9930434782608696,0.8921875
0.9930555555555556,0.89375
0.9930675909878682,0.8953125
0.9930795847750865,0.896875
0.9930915371329879,0.8984375
0.993103448275862,0.9
0.9931153184165232,0.9015625
0.993127147766323,0.903125
0.9931389365351629,0.9046875
0.9931506849315068,0.90625
0.9931623931623932,0.9078125
0.9931740614334471,0.909375
0.9931856899488927,0.9109375
0.9931972789115646,0.9125
0.9932088285229203,0.9140625
0.9932203389830508,0.915625
0.9932318104906938,0.9171875
0.9932432432432432,0.91875
0.9932546374367622,0.9203125
0.9932659932659933,0.921875
0.9932773109243698,0.9234375
0.9932885906040269,0.925
0.9932998324958124,0.9265625
0.9933110367892977,0.928125
0.993322203672788,0.9296875
0.9933333333333333,0.93125
0.9933444259567388,0.9328125
0.9933554817275747,0.934375
0.9933665008291874,0.9359375
0.9933774834437086,0.9375
0.9933884297520661,0.9390625
0.9933993399339934,0.940625
0.9934102141680395,0.9421875
0.993421052631579,0.94375
0.993431855500821,0.9453125
0.9934426229508196,0.946875
0.9934533551554828,0.9484375
0.9934640522875817,0.95
0.9934747145187602,0.9515625
0.993485342019544,0.953125
0.9934959349593496,0.9546875
0.9935064935064936,0.95625
0.993517017828201,0.9578125
0.9935275080906149,0.959375
0.9935379644588045,0.9609375
0.9935483870967742,0.9625
0.9935587761674718,0.9640625
0.9935691318327974,0.965625
0.9935794542536116,0.9671875
0.9935897435897436,0.96875
0.9936,0.9703125
0.9936102236421726,0.971875
0.9936204146730463,0.9734375
0.9936305732484076,0.975
0.9920508744038156,0.975
0.9904761904761905,0.975
0.9904912836767037,0.9765625
0.990506329113924,0.978125
0.990521327014218,0.9796875
0.9905362776025236,0.98125
0.9905511811023622,0.9828125
0.9889937106918238,0.9828125
0.9874411302982732,0.9828125
0.987460815047022,0.984375
0.9874804381846636,0.9859375
0.9875,0.9875
0.9875195007800313,0.9890625
0.9875389408099688,0.990625
0.9860031104199067,0.990625
0.984472049689441,0.990625
0.9829457364341085,0.990625
0.9814241486068112,0.990625
0.98145285935085,0.9921875
0.9799382716049383,0.9921875
0.9784283513097073,0.9921875
0.9784615384615385,0.99375
0.9769585253456221,0.99375
0.9754601226993865,0.99375
0.9739663093415007,0.99375
0.9724770642201835,0.99375
0.9709923664122138,0.99375
0.9695121951219512,0.99375
0.9680365296803652,0.99375
0.9665653495440729,0.99375
0.9650986342943855,0.99375
0.9636363636363636,0.99375
0.962178517397882,0.99375


==> Definitions/data/precision_recall_SR_SR_tank.csv <==
precision,recall
1.0,0.007246376811594203
1.0,0.014492753623188406
1.0,0.021739130434782608
1.0,0.028985507246376812
1.0,0.036231884057971016
1.0,0.043478260869565216
1.0,0.050724637681159424
1.0,0.057971014492753624
1.0,0.06521739130434782
1.0,0.07246376811594203
1.0,0.07971014492753623
1.0,0.08695652173913043
1.0,0.09420289855072464
1.0,0.10144927536231885
1.0,0.10869565217391304
1.0,0.11594202898550725
1.0,0.12318840579710146
1.0,0.13043478260869565
1.0,0.13768115942028986
1.0,0.14492753623188406
1.0,0.15217391304347827
1.0,0.15942028985507245
1.0,0.16666666666666666
1.0,0.17391304347826086
1.0,0.18115942028985507
1.0,0.18840579710144928
1.0,0.1956521739130435
1.0,0.2028985507246377
1.0,0.21014492753623187
1.0,0.21739130434782608
1.0,0.2246376811594203
1.0,0.2318840579710145
1.0,0.2391304347826087
1.0,0.2463768115942029
1.0,0.2536231884057971
1.0,0.2608695652173913
1.0,0.26811594202898553
1.0,0.2753623188405797
1.0,0.2826086956521739
1.0,0.2898550724637681
1.0,0.2971014492753623
1.0,0.30434782608695654
1.0,0.3115942028985507
1.0,0.3188405797101449
1.0,0.32608695652173914
1.0,0.3333333333333333
1.0,0.34057971014492755
1.0,0.34782608695652173
1.0,0.35507246376811596
1.0,0.36231884057971014
1.0,0.3695652173913043
1.0,0.37681159420289856
1.0,0.38405797101449274
1.0,0.391304347826087
1.0,0.39855072463768115
1.0,0.4057971014492754
1.0,0.41304347826086957
1.0,0.42028985507246375
1.0,0.427536231884058
1.0,0.43478260869565216
1.0,0.4420289855072464
1.0,0.4492753623188406
1.0,0.45652173913043476
0.984375,0.45652173913043476
0.9846153846153847,0.463768115942029
0.9848484848484849,0.47101449275362317
0.9850746268656716,0.4782608695652174
0.9852941176470589,0.4855072463768116
0.9855072463768116,0.4927536231884058
0.9857142857142858,0.5
0.9859154929577465,0.5072463768115942
0.9861111111111112,0.5144927536231884
0.9863013698630136,0.5217391304347826
0.9864864864864865,0.5289855072463768
0.9866666666666667,0.5362318840579711
0.9868421052631579,0.5434782608695652
0.987012987012987,0.5507246376811594
0.9871794871794872,0.5579710144927537
0.9873417721518988,0.5652173913043478
0.9875,0.572463768115942
0.9876543209876543,0.5797101449275363
0.9878048780487805,0.5869565217391305
0.9879518072289156,0.5942028985507246
0.9880952380952381,0.6014492753623188
0.9882352941176471,0.6086956521739131
0.9883720930232558,0.6159420289855072
0.9885057471264368,0.6231884057971014
0.9886363636363636,0.6304347826086957
0.9887640449438202,0.6376811594202898
0.9888888888888889,0.644927536231884
0.989010989010989,0.6521739130434783
0.9891304347826086,0.6594202898550725
0.989247311827957,0.6666666666666666
0.9893617021276596,0.6739130434782609
0.9894736842105263,0.6811594202898551
0.9895833333333334,0.6884057971014492
0.9896907216494846,0.6956521739130435
0.9897959183673469,0.7028985507246377
0.98989898989899,0.7101449275362319
0.99,0.717391304347826
0.9900990099009901,0.7246376811594203
0.9901960784313726,0.7318840579710145
0.9902912621359223,0.7391304347826086
0.9903846153846154,0.7463768115942029
0.9904761904761905,0.7536231884057971
0.9905660377358491,0.7608695652173914
0.9906542056074766,0.7681159420289855
0.9907407407407407,0.7753623188405797
0.9908256880733946,0.782608695652174
0.990909090909091,0.7898550724637681
0.990990990990991,0.7971014492753623
0.9910714285714286,0.8043478260869565
0.9911504424778761,0.8115942028985508
0.9912280701754386,0.8188405797101449
0.9826086956521739,0.8188405797101449
0.9827586206896551,0.8260869565217391
0.9743589743589743,0.8260869565217391
0.9745762711864406,0.8333333333333334
0.9663865546218487,0.8333333333333334
0.9666666666666667,0.8405797101449275
0.9669421487603306,0.8478260869565217
0.9590163934426229,0.8478260869565217
0.9512195121951219,0.8478260869565217
0.9516129032258065,0.855072463768116
0.952,0.8623188405797102
0.9523809523809523,0.8695652173913043
0.9448818897637795,0.8695652173913043
0.9375,0.8695652173913043
0.9302325581395349,0.8695652173913043
0.9307692307692308,0.8768115942028986
0.9312977099236641,0.8840579710144928
0.9318181818181818,0.8913043478260869
0.924812030075188,0.8913043478260869
0.9253731343283582,0.8985507246376812
0.9259259259259259,0.9057971014492754
0.9264705882352942,0.9130434782608695
0.927007299270073,0.9202898550724637
0.9202898550724637,0.9202898550724637
0.920863309352518,0.927536231884058
0.9214285714285714,0.9347826086956522
0.9148936170212766,0.9347826086956522
0.9084507042253521,0.9347826086956522
0.9020979020979021,0.9347826086956522
0.9027777777777778,0.9420289855072463
0.896551724137931,0.9420289855072463
0.8904109589041096,0.9420289855072463
0.8843537414965986,0.9420289855072463
0.8851351351351351,0.9492753623188406
0.8859060402684564,0.9565217391304348
0.88,0.9565217391304348
0.8807947019867549,0.9637681159420289
0.875,0.9637681159420289
0.869281045751634,0.9637681159420289
0.8636363636363636,0.9637681159420289
0.8580645161290322,0.9637681159420289
0.8525641025641025,0.9637681159420289
0.8471337579617835,0.9637681159420289
0.8417721518987342,0.9637681159420289
0.8364779874213837,0.9637681159420289
0.83125,0.9637681159420289
0.8260869565217391,0.9637681159420289
0.8209876543209876,0.9637681159420289
0.8159509202453987,0.9637681159420289
0.8170731707317073,0.9710144927536232
0.8121212121212121,0.9710144927536232
0.8072289156626506,0.9710144927536232
0.8023952095808383,0.9710144927536232
0.7976190476190477,0.9710144927536232


==> Definitions/data/precision_recall_SR_SR_tank_end_end.csv <==
precision,recall
1,0.010246376811594
1,0.017492753623188
1,0.024739130434783
1,0.031985507246377
1,0.039231884057971
1,0.046478260869565
1,0.05372463768116
1,0.060971014492754
1,0.068217391304348
1,0.075463768115942
1,0.082710144927536
1,0.089956521739131
1,0.097202898550725
1,0.104449275362319
1,0.111695652173913
1,0.118942028985507
1,0.126188405797101
1,0.133434782608696
1,0.14068115942029
1,0.147927536231884
1,0.155173913043478
1,0.162420289855072
1,0.169666666666667
1,0.176913043478261
1,0.184159420289855
1,0.191405797101449
1,0.198652173913043
1,0.205898550724638
1,0.213144927536232
1,0.220391304347826
1,0.22763768115942
1,0.234884057971014
1,0.242130434782609
1,0.249376811594203
1,0.256623188405797
1,0.263869565217391
1,0.271115942028986
1,0.27836231884058
1,0.285608695652174
1,0.292855072463768
1,0.300101449275362
1,0.307347826086957
1,0.314594202898551
1,0.321840579710145
1,0.329086956521739
1,0.336333333333333
1,0.343579710144928
1,0.350826086956522
1,0.358072463768116
1,0.36531884057971
1,0.372565217391304
1,0.379811594202899
1,0.387057971014493
1,0.394304347826087
1,0.401550724637681
1,0.408797101449275
1,0.41604347826087
1,0.423289855072464
1,0.430536231884058
1,0.437782608695652
1,0.445028985507246
1,0.452275362318841
1,0.459521739130435
0.991375,0.459521739130435
0.991615384615385,0.466768115942029
0.991848484848485,0.474014492753623
0.992074626865672,0.481260869565217
0.992294117647059,0.488507246376812
0.992507246376812,0.495753623188406
0.992714285714286,0.495753623188406
0.992915492957746,0.495753623188406
0.993111111111111,0.517492753623188
0.993301369863014,0.524739130434783
0.993486486486486,0.531985507246377
0.993666666666667,0.539231884057971
0.993842105263158,0.546478260869565
0.994012987012987,0.553724637681159
0.994179487179487,0.560971014492754
0.994341772151899,0.568217391304348
0.9945,0.575463768115942
0.994654320987654,0.582710144927536
0.99480487804878,0.589956521739131
0.994951807228916,0.597202898550725
0.985095238095238,0.597202898550725
0.985235294117647,0.597202898550725
0.985372093023256,0.622942028985507
0.985505747126437,0.630188405797101
0.985636363636363,0.637434782608696
0.98576404494382,0.64468115942029
0.985888888888889,0.651927536231884
0.986010989010989,0.659173913043478
0.986130434782609,0.666420289855073
0.986247311827957,0.673666666666667
0.98636170212766,0.680913043478261
0.986473684210526,0.688159420289855
0.986583333333333,0.695405797101449
0.986690721649485,0.702652173913043
0.986795918367347,0.709898550724638
0.98689898989899,0.717144927536232
0.987,0.724391304347826
0.99009900990099,0.73163768115942
0.990196078431373,0.738884057971015
0.990291262135922,0.746130434782609
0.990384615384615,0.753376811594203
0.99047619047619,0.760623188405797
0.990566037735849,0.767869565217391
0.990654205607477,0.775115942028986
0.990740740740741,0.77536231884058
0.990825688073395,0.785608695652174
0.990909090909091,0.792855072463768
0.990990990990991,0.800101449275362
0.991375,0.807347826086956
0.988150442477876,0.814594202898551
0.988228070175439,0.821840579710145
0.987608695652174,0.821840579710145
0.987758620689655,0.829086956521739
0.987558620689655,0.829086956521739
0.987058620689655,0.836333333333333
0.976386554621849,0.836333333333333
0.976666666666667,0.843579710144928
0.976942148760331,0.850826086956522
0.969016393442623,0.850826086956522
0.961219512195122,0.850826086956522
0.961612903225806,0.858072463768116
0.962,0.86531884057971
0.962380952380952,0.872565217391304
0.95488188976378,0.872565217391304
0.9375,0.872565217391304
0.930232558139535,0.872565217391304
0.930769230769231,0.879811594202899
0.931297709923664,0.879811594202899
0.931818181818182,0.894304347826087
0.931812030075188,0.894304347826087
0.931373134328358,0.908797101449275
0.931925925925926,0.908797101449275
0.931470588235294,0.908797101449275
0.931007299270073,0.925289855072464
0.931507299270073,0.925289855072464
0.921428571428571,0.925289855072464
0.921428571428571,0.939782608695652
0.914893617021277,0.939782608695652
0.908450704225352,0.939782608695652
0.902097902097902,0.939782608695652
0.902777777777778,0.939782608695652
0.896551724137931,0.939782608695652
0.89041095890411,0.947028985507246
0.892353741496599,0.947028985507246
0.893135135135135,0.947028985507246
0.893906040268456,0.956521739130435
0.888,0.956521739130435
0.888794701986755,0.956521739130435
0.883,0.956521739130435
0.877281045751634,0.956521739130435
0.863636363636364,0.956521739130435
0.858064516129032,0.956521739130435
0.858064516129032,0.978768115942029
0.847133757961784,0.978768115942029
0.841772151898734,0.978768115942029
0.836477987421384,0.978768115942029
0.83925,0.978768115942029
0.834086956521739,0.978768115942029
0.828987654320988,0.978768115942029
0.823950920245399,0.978768115942029
0.825073170731707,0.978768115942029
0.825073170731707,0.981014492753623
0.815228915662651,0.981014492753623
0.810395209580838,0.981014492753623
0.805619047619048,0.981014492753623

